Learning a Formula of Interpretability to Learn Interpretable Formulas

Many risk-sensitive applications require Machine Learning (ML) models to be interpretable. Attempts to obtain interpretable models typically rely on tuning, by trial-and-error, hyper-parameters of model complexity that are only loosely related to interpretability. We show that it is instead possible to take a meta-learning approach: an ML model of non-trivial Proxies of Human Interpretability (PHIs) can be learned from human feedback, then this model can be incorporated within an ML training process to directly optimize for interpretability. We show this for evolutionary symbolic regression. We first design and distribute a survey finalized at finding a link between features of mathematical formulas and two established PHIs, simulatability and decomposability. Next, we use the resulting dataset to learn an ML model of interpretability. Lastly, we query this model to estimate the interpretability of evolving solutions within bi-objective genetic programming. We perform experiments on five synthetic and eight real-world symbolic regression problems, comparing to the traditional use of solution size minimization. The results show that the use of our model leads to formulas that are, for a same level of accuracy-interpretability trade-off, either significantly more or equally accurate. Moreover, the formulas are also arguably more interpretable. Given the very positive results, we believe that our approach represents an important stepping stone for the design of next-generation interpretable (evolutionary) ML algorithms.

==> boston_False.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes
1,sin( x_13 ),sin(x_13),0.431,0.476,0.572,6.428,2
1,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.281,0.326,0.214,7.417,4
1,( x_6 - x_13 ),-x_13 + x_6,0.364,0.361,0.372,1.29,3
2,sin( x_13 ),sin(x_13),0.465,0.416,0.359,6.428,2
2,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.284,0.244,0.263,7.417,4
2,( x_6 - x_13 ),-x_13 + x_6,0.387,0.293,0.248,1.29,3
3,sin( x_13 ),sin(x_13),0.449,0.564,0.338,6.428,2
3,( x_13 - x_6 ),x_13 - x_6,0.384,0.379,0.187,1.29,3
3,( 1.415 / exp( x_13 ) ),1.415*exp(-x_13),0.351,0.317,0.216,7.417,4
4,sin( x_13 ),sin(x_13),0.442,0.482,0.48,6.428,2
4,( ( x_6 - x_13 ) - cos( x_6 ) ),-x_13 + x_6 - cos(x_6),0.264,0.246,0.338,8.406,6
4,( x_6 - x_13 ),-x_13 + x_6,0.355,0.324,0.474,1.29,3
4,( x_6 - sin( x_13 ) ),x_6 - sin(x_13),0.329,0.324,0.515,7.417,4
5,sin( x_13 ),sin(x_13),0.453,0.404,0.464,6.428,2
5,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.292,0.271,0.175,7.417,4
5,( x_6 - x_13 ),-x_13 + x_6,0.385,0.277,0.285,1.29,3
6,sin( x_13 ),sin(x_13),0.454,0.381,0.482,6.428,2
6,( x_13 + cos( ( x_6 * x_13 ) ) ),x_13 + cos(x_13*x_6),0.273,0.117,0.391,8.406,6
6,( x_13 - x_6 ),x_13 - x_6,0.359,0.252,0.512,1.29,3
6,( sin( x_13 ) - x_6 ),-x_6 + sin(x_13),0.356,0.24,0.381,7.417,4
7,sin( x_13 ),sin(x_13),0.456,0.45,0.393,6.428,2
7,( sin( cos( x_6 ) ) + x_13 ),x_13 + sin(cos(x_6)),0.282,0.367,0.233,13.544,5
8,sin( x_13 ),sin(x_13),0.456,0.462,0.391,6.428,2
8,exp( ( sin( exp( sin( x_1 ) ) ) - x_13 ) ),exp(-x_13 + sin(exp(sin(x_1)))),0.304,0.402,0.35,25.798,7
8,( x_6 - x_13 ),-x_13 + x_6,0.364,0.437,0.306,1.29,3
8,exp( ( sin( exp( x_1 ) ) - x_13 ) ),exp(-x_13 + sin(exp(x_1))),0.306,0.405,0.352,19.671,6
9,sin( x_13 ),sin(x_13),0.434,0.422,0.598,6.428,2
9,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.282,0.316,0.208,7.417,4
10,sin( x_13 ),sin(x_13),0.395,0.798,0.546,6.428,2
10,( exp( ( 0.068 - x_13 ) ) + x_6 ),x_6 + 1.07036530847877*exp(-x_13),0.289,0.446,0.301,8.406,6
10,( x_6 - x_13 ),-x_13 + x_6,0.339,0.53,0.4,1.29,3
11,sin( x_13 ),sin(x_13),0.443,0.414,0.534,6.428,2
11,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.251,0.33,0.449,7.417,4
12,sin( x_13 ),sin(x_13),0.441,0.487,0.477,6.428,2
12,( x_6 - x_13 ),-x_13 + x_6,0.368,0.374,0.324,1.29,3
13,sin( x_13 ),sin(x_13),0.441,0.551,0.418,6.428,2
13,( cos( x_6 ) + ( ( x_13 - x_6 ) - 1.354 ) ),x_13 - x_6 + cos(x_6) - 1.354,0.271,0.324,0.2,9.395,8
13,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.272,0.379,0.224,7.417,4
13,( x_6 - x_13 ),-x_13 + x_6,0.36,0.402,0.352,1.29,3
14,sin( x_13 ),sin(x_13),0.46,0.566,0.266,6.428,2
14,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.28,0.351,0.192,7.417,4
14,( x_6 - x_13 ),-x_13 + x_6,0.356,0.519,0.282,1.29,3
15,sin( x_13 ),sin(x_13),0.459,0.396,0.426,6.428,2
15,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.282,0.196,0.337,7.417,4
15,( x_13 - x_6 ),x_13 - x_6,0.374,0.277,0.374,1.29,3
16,sin( x_13 ),sin(x_13),0.472,0.361,0.364,6.428,2
16,( x_13 + ( cos( x_6 ) - cos( cos( x_13 ) ) ) ),x_13 + cos(x_6) - cos(cos(x_13)),0.287,0.151,0.239,19.137,8
16,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.296,0.17,0.25,7.417,4
16,( x_13 + x_11 ),x_11 + x_13,0.461,0.299,0.385,1.29,3
17,sin( x_13 ),sin(x_13),0.454,0.406,0.472,6.428,2
17,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.277,0.178,0.384,7.417,4
17,( x_6 - x_13 ),-x_13 + x_6,0.373,0.324,0.339,1.29,3
18,sin( x_13 ),sin(x_13),0.437,0.512,0.495,6.428,2
18,( x_13 - x_6 ),x_13 - x_6,0.364,0.433,0.305,1.29,3
19,sin( x_13 ),sin(x_13),0.416,0.726,0.463,6.428,2
19,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.257,0.364,0.365,7.417,4
19,( x_13 - x_6 ),x_13 - x_6,0.335,0.58,0.393,1.29,3
20,sin( x_13 ),sin(x_13),0.444,0.326,0.626,6.428,2
20,( x_6 - x_13 ),-x_13 + x_6,0.377,0.254,0.375,1.29,3
21,sin( x_13 ),sin(x_13),0.442,0.4,0.56,6.428,2
21,( ( ( x_6 - x_13 ) - sin( x_11 ) ) - cos( x_6 ) ),-x_13 + x_6 - sin(x_11) - cos(x_6),0.257,0.171,0.382,13.999,9
21,( ( x_6 - x_13 ) - cos( x_6 ) ),-x_13 + x_6 - cos(x_6),0.267,0.204,0.355,8.406,6
21,( x_6 - x_13 ),-x_13 + x_6,0.36,0.282,0.479,1.29,3
22,sin( x_13 ),sin(x_13),0.432,0.534,0.504,6.428,2
22,( x_13 - x_6 ),x_13 - x_6,0.356,0.377,0.419,1.29,3
22,( sin( x_13 ) - x_6 ),-x_6 + sin(x_13),0.337,0.336,0.447,7.417,4
22,( ( sin( x_13 ) * x_6 ) + x_13 ),x_13 + x_6*sin(x_13),0.316,0.203,0.393,8.406,6
23,sin( x_13 ),sin(x_13),0.431,0.533,0.515,6.428,2
23,( ( x_13 * -0.998 ) - cos( x_6 ) ),-0.998*x_13 - cos(x_6),0.266,0.248,0.404,8.406,6
23,( x_13 - x_6 ),x_13 - x_6,0.365,0.305,0.413,1.29,3
24,sin( x_13 ),sin(x_13),0.474,0.352,0.351,6.428,2
24,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.289,0.235,0.234,7.417,4
25,sin( x_13 ),sin(x_13),0.477,0.211,0.473,6.428,2
25,( x_13 - x_6 ),x_13 - x_6,0.362,0.197,0.547,1.29,3
25,( x_6 - x_13 ),-x_13 + x_6,0.362,0.197,0.547,1.29,3
26,sin( x_13 ),sin(x_13),0.456,0.361,0.484,6.428,2
26,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.275,0.216,0.364,7.417,4
26,( x_13 - x_6 ),x_13 - x_6,0.37,0.326,0.355,1.29,3
27,sin( x_13 ),sin(x_13),0.453,0.304,0.57,6.428,2
27,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.266,0.176,0.387,8.406,6
27,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.289,0.209,0.262,7.417,4
27,( x_13 - x_6 ),x_13 - x_6,0.352,0.238,0.583,1.29,3
28,sin( x_13 ),sin(x_13),0.454,0.408,0.458,6.428,2
28,( ( x_6 - cos( x_6 ) ) - x_13 ),-x_13 + x_6 - cos(x_6),0.231,0.232,0.62,8.406,6
28,( x_6 - x_13 ),-x_13 + x_6,0.343,0.324,0.578,1.29,3
28,( x_6 - sin( x_13 ) ),x_6 - sin(x_13),0.319,0.252,0.675,7.417,4
29,sin( x_13 ),sin(x_13),0.462,0.438,0.365,6.428,2
29,( x_6 - x_13 ),-x_13 + x_6,0.389,0.254,0.273,1.29,3
30,sin( x_13 ),sin(x_13),0.479,0.293,0.377,6.428,2
30,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.303,0.171,0.19,7.417,4
31,sin( x_13 ),sin(x_13),0.472,0.301,0.418,6.428,2
31,( x_13 - x_6 ),x_13 - x_6,0.385,0.268,0.298,1.29,3
31,exp( ( 4.717 - x_13 ) ),111.832252162564*exp(-x_13),0.352,0.237,0.298,7.417,4
32,sin( x_13 ),sin(x_13),0.424,0.452,0.648,6.428,2
32,( sin( x_13 ) - x_6 ),-x_6 + sin(x_13),0.326,0.412,0.447,7.417,4
33,sin( x_13 ),sin(x_13),0.465,0.433,0.352,6.428,2
33,( cos( x_1 ) / ( exp( x_13 ) * -2.182 ) ),-0.458295142071494*exp(-x_13)*cos(x_1),0.338,0.315,0.249,13.01,7
33,( cos( x_1 ) / exp( x_13 ) ),exp(-x_13)*cos(x_1),0.338,0.315,0.249,12.021,5
33,exp( ( -4.35 - x_13 ) ),0.0129068125804799*exp(-x_13),0.348,0.316,0.25,7.417,4
34,sin( x_13 ),sin(x_13),0.446,0.33,0.593,6.428,2
34,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.28,0.199,0.342,7.417,4
34,( x_13 - x_6 ),x_13 - x_6,0.37,0.295,0.38,1.29,3
35,sin( x_13 ),sin(x_13),0.472,0.367,0.36,6.428,2
36,sin( x_13 ),sin(x_13),0.439,0.5,0.482,6.428,2
36,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.263,0.19,0.401,8.406,6
36,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.266,0.245,0.412,7.417,4
36,( x_13 - x_6 ),x_13 - x_6,0.353,0.389,0.431,1.29,3
37,sin( x_13 ),sin(x_13),0.376,0.74,0.767,6.428,2
37,( ( x_13 / exp( x_13 ) ) + ( sin( x_5 ) * x_13 ) ),x_13*sin(x_5) + x_13*exp(-x_13),0.234,0.577,0.374,13.999,9
37,( x_6 - x_13 ),-x_13 + x_6,0.304,0.582,0.646,1.29,3
38,sin( x_13 ),sin(x_13),0.474,0.405,0.3,6.428,2
38,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.3,0.215,0.171,7.417,4
38,( x_13 + x_11 ),x_11 + x_13,0.457,0.374,0.331,1.29,3
39,sin( x_13 ),sin(x_13),0.44,0.353,0.628,6.428,2
39,( x_6 - x_13 ),-x_13 + x_6,0.34,0.185,0.732,1.29,3
40,sin( x_13 ),sin(x_13),0.402,0.562,0.72,6.428,2
40,exp( ( -1.424 - x_13 ) ),0.240749091965877*exp(-x_13),0.31,0.338,0.532,7.417,4
40,( x_6 - x_13 ),-x_13 + x_6,0.317,0.543,0.577,1.29,3
41,sin( x_13 ),sin(x_13),0.493,0.206,0.374,6.428,2
41,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.269,0.18,0.478,7.417,4
42,sin( x_13 ),sin(x_13),0.457,0.35,0.494,6.428,2
42,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.282,0.325,0.196,7.417,4
43,sin( x_13 ),sin(x_13),0.45,0.366,0.534,6.428,2
43,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.284,0.18,0.337,7.417,4
43,( x_6 - x_13 ),-x_13 + x_6,0.365,0.309,0.413,1.29,3
44,sin( x_13 ),sin(x_13),0.444,0.549,0.396,6.428,2
44,( x_6 - x_13 ),-x_13 + x_6,0.389,0.251,0.282,1.29,3
45,sin( x_13 ),sin(x_13),0.432,0.568,0.484,6.428,2
45,( cos( x_6 ) + ( x_13 / 1.227 ) ),0.814995925020375*x_13 + cos(x_6),0.271,0.288,0.294,8.406,6
45,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.271,0.298,0.315,7.417,4
45,( x_6 - x_13 ),-x_13 + x_6,0.342,0.462,0.439,1.29,3
46,sin( x_13 ),sin(x_13),0.492,0.306,0.268,6.428,2
46,( x_6 - x_13 ),-x_13 + x_6,0.395,0.239,0.245,1.29,3
47,sin( x_13 ),sin(x_13),0.464,0.54,0.247,6.428,2
47,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.3,0.221,0.158,7.417,4
47,( x_6 - x_13 ),-x_13 + x_6,0.368,0.457,0.244,1.29,3
48,sin( x_13 ),sin(x_13),0.428,0.486,0.585,6.428,2
48,( x_6 - x_13 ),-x_13 + x_6,0.339,0.45,0.478,1.29,3
48,exp( ( -4.654 - x_13 ) ),0.00952343191374827*exp(-x_13),0.319,0.362,0.432,7.417,4
49,sin( x_13 ),sin(x_13),0.409,0.539,0.681,6.428,2
49,( x_6 - x_13 ),-x_13 + x_6,0.346,0.347,0.524,1.29,3
50,sin( x_13 ),sin(x_13),0.462,0.324,0.474,6.428,2


==> boston_True.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes
1,( x_13 - x_6 ),x_13 - x_6,0.364,0.361,0.372,1.087,3
1,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.281,0.326,0.214,9.609,4
1,( ( cos( x_6 ) + x_13 ) - ( x_6 - cos( x_6 ) ) ),x_13 - x_6 + 2*cos(x_6),0.274,0.215,0.19,15.443,9
1,( x_13 / ( -2.029 - x_13 ) ),-x_13/(x_13 + 2.029),0.326,0.347,0.336,1.98,5
1,( x_6 - x_13 ),-x_13 + x_6,0.364,0.361,0.372,1.087,3
2,( x_6 - x_13 ),-x_13 + x_6,0.387,0.293,0.248,1.087,3
2,( x_13 - x_6 ),x_13 - x_6,0.387,0.293,0.248,1.087,3
2,( ( x_13 - x_6 ) * ( -4.642 - x_6 ) ),-(x_13 - x_6)*(x_6 + 4.642),0.295,0.169,0.159,2.872,7
2,( x_1 - ( x_4 - ( ( ( x_6 - x_13 ) * ( -4.642 - x_6 ) ) + x_11 ) ) ),x_1 + x_11 - x_4 + (x_13 - x_6)*(x_6 + 4.642),0.256,0.129,0.154,5.55,13
3,( x_6 - x_13 ),-x_13 + x_6,0.384,0.379,0.187,1.087,3
3,( x_6 - ( ( x_13 + ( x_6 * x_13 ) ) + x_13 ) ),-x_13*x_6 - 2*x_13 + x_6,0.294,0.173,0.14,3.765,9
3,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.359,0.324,0.18,1.98,5
3,( x_13 - x_6 ),x_13 - x_6,0.384,0.379,0.187,1.087,3
4,( x_13 - x_6 ),x_13 - x_6,0.355,0.324,0.474,1.087,3
4,( x_6 - x_13 ),-x_13 + x_6,0.355,0.324,0.474,1.087,3
4,( ( ( ( x_13 * x_6 ) + x_13 ) + x_13 ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.251,0.233,0.42,3.765,9
5,( x_13 - x_6 ),x_13 - x_6,0.385,0.277,0.285,1.087,3
5,( x_6 - x_13 ),-x_13 + x_6,0.385,0.277,0.285,1.087,3
5,( ( ( x_13 + x_13 ) + ( x_6 * x_13 ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.288,0.176,0.184,3.765,9
6,( x_13 - x_6 ),x_13 - x_6,0.359,0.252,0.512,1.087,3
6,( ( x_6 - ( -3.179 + x_13 ) ) / ( x_13 + 2.959 ) ),(-x_13 + x_6 + 3.179)/(x_13 + 2.959),0.272,0.161,0.327,3.765,9
6,( ( x_13 - x_6 ) + exp( cos( x_6 ) ) ),x_13 - x_6 + exp(cos(x_6)),0.254,0.104,0.456,19.023,7
6,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.266,0.125,0.437,10.501,6
6,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.328,0.243,0.508,1.98,5
6,( ( x_13 - x_6 ) / ( x_13 + 2.959 ) ),(x_13 - x_6)/(x_13 + 2.959),0.296,0.166,0.346,2.872,7
6,( x_6 - x_13 ),-x_13 + x_6,0.359,0.252,0.512,1.087,3
7,( x_13 - x_6 ),x_13 - x_6,0.33,0.493,0.504,1.087,3
7,( x_6 - x_13 ),-x_13 + x_6,0.33,0.493,0.504,1.087,3
7,( ( x_6 - -2.764 ) * x_13 ),x_13*(x_6 + 2.764),0.284,0.399,0.354,1.98,5
7,( ( ( ( x_6 - -2.764 ) * x_13 ) + x_11 ) - x_6 ),x_11 + x_13*(x_6 + 2.764) - x_6,0.214,0.398,0.385,3.765,9
8,( x_13 - x_6 ),x_13 - x_6,0.364,0.437,0.306,1.087,3
8,( x_6 - ( ( x_13 + ( x_6 * x_13 ) ) + x_13 ) ),-x_13*x_6 - 2*x_13 + x_6,0.26,0.406,0.179,3.765,9
8,( ( ( ( x_13 + ( x_8 + x_13 ) ) + x_6 ) + ( ( x_13 - 2.599 ) * x_6 ) ) + x_13 ),3*x_13 + x_6*(x_13 - 2.599) + x_6 + x_8,0.257,0.395,0.235,6.442,15
8,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.339,0.408,0.264,1.98,5
8,( ( ( x_13 + ( x_6 * x_13 ) ) + x_13 ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.26,0.406,0.179,3.765,9
8,( x_6 - x_13 ),-x_13 + x_6,0.364,0.437,0.306,1.087,3
9,( x_6 - x_13 ),-x_13 + x_6,0.346,0.462,0.41,1.087,3
9,( x_13 - x_6 ),x_13 - x_6,0.346,0.462,0.41,1.087,3
9,( ( ( ( x_6 - x_13 ) - x_13 ) - x_13 ) / ( -2.371 - x_13 ) ),(3*x_13 - x_6)/(x_13 + 2.371),0.273,0.311,0.206,4.657,11
9,( 2.03 / ( -2.371 - x_13 ) ),-2.03/(x_13 + 2.371),0.324,0.358,0.31,1.98,5
9,( ( x_13 - ( x_6 - x_13 ) ) / ( -2.371 - x_13 ) ),(-2*x_13 + x_6)/(x_13 + 2.371),0.273,0.32,0.196,3.765,9
10,( x_13 - x_6 ),x_13 - x_6,0.339,0.53,0.4,1.087,3
10,( ( ( x_13 * ( x_6 - -1.947 ) ) + ( x_13 - x_6 ) ) + exp( cos( x_6 ) ) ),x_13*(x_6 + 1.947) + x_13 - x_6 + exp(cos(x_6)),0.222,0.365,0.261,21.7,13
10,( ( x_13 - x_6 ) + exp( cos( x_6 ) ) ),x_13 - x_6 + exp(cos(x_6)),0.241,0.379,0.284,19.023,7
10,( ( x_13 * ( x_6 - -1.947 ) ) - x_6 ),x_13*(x_6 + 1.947) - x_6,0.253,0.395,0.258,2.872,7
10,( x_13 * ( x_6 - -1.947 ) ),x_13*(x_6 + 1.947),0.301,0.497,0.34,1.98,5
10,( x_13 - ( ( x_13 + ( x_13 - x_6 ) ) + exp( cos( x_6 ) ) ) ),-x_13 + x_6 - exp(cos(x_6)),0.241,0.379,0.284,20.808,11
10,( ( x_13 * ( x_6 - -1.947 ) ) + ( x_13 - x_6 ) ),x_13*(x_6 + 1.947) + x_13 - x_6,0.245,0.38,0.286,3.765,9
10,( x_6 - x_13 ),-x_13 + x_6,0.339,0.53,0.4,1.087,3
11,( x_13 - x_6 ),x_13 - x_6,0.351,0.423,0.41,1.087,3
11,( x_6 - x_13 ),-x_13 + x_6,0.351,0.423,0.41,1.087,3
11,( x_13 - ( ( x_6 - x_13 ) / ( x_13 - -1.899 ) ) ),(x_13*(x_13 + 1.899) + x_13 - x_6)/(x_13 + 1.899),0.238,0.309,0.437,3.765,9
11,( ( ( x_6 - x_13 ) / ( x_13 - -1.899 ) ) - x_13 ),(-x_13*(x_13 + 1.899) - x_13 + x_6)/(x_13 + 1.899),0.238,0.309,0.437,3.765,9
11,( ( x_6 / ( x_13 - -1.899 ) ) - x_13 ),(-x_13*(x_13 + 1.899) + x_6)/(x_13 + 1.899),0.248,0.33,0.456,2.872,7
11,( x_13 / ( x_13 + 2.204 ) ),x_13/(x_13 + 2.204),0.303,0.366,0.457,1.98,5
12,( x_6 - x_13 ),-x_13 + x_6,0.368,0.374,0.324,1.087,3
12,( ( x_13 + x_13 ) - ( x_6 - ( x_13 * x_6 ) ) ),x_13*x_6 + 2*x_13 - x_6,0.272,0.209,0.277,3.765,9
12,( x_6 - ( x_13 + x_11 ) ),-x_11 - x_13 + x_6,0.356,0.26,0.271,1.98,5
12,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.356,0.26,0.271,1.98,5
12,( x_13 - x_6 ),x_13 - x_6,0.368,0.374,0.324,1.087,3
13,( x_6 - x_13 ),-x_13 + x_6,0.36,0.402,0.352,1.087,3
13,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.342,0.371,0.272,1.98,5
13,( ( x_13 + ( x_13 + ( x_13 * x_6 ) ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.278,0.266,0.173,3.765,9
13,( x_13 - x_6 ),x_13 - x_6,0.36,0.402,0.352,1.087,3
14,( x_13 - x_6 ),x_13 - x_6,0.356,0.519,0.282,1.087,3
14,( ( ( x_13 * x_6 ) - ( x_6 - x_13 ) ) + x_13 ),x_13*x_6 + 2*x_13 - x_6,0.27,0.379,0.124,3.765,9
14,( ( x_11 - ( x_6 - x_13 ) ) + x_13 ),x_11 + 2*x_13 - x_6,0.317,0.492,0.253,2.872,7
14,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.328,0.505,0.254,1.98,5
14,( x_6 - x_13 ),-x_13 + x_6,0.356,0.519,0.282,1.087,3
15,( x_6 - x_13 ),-x_13 + x_6,0.374,0.277,0.374,1.087,3
15,( x_13 - x_6 ),x_13 - x_6,0.374,0.277,0.374,1.087,3
15,( ( cos( ( x_3 - x_13 ) ) + ( x_13 - x_6 ) ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6) + cos(x_13 - x_3),0.222,0.134,0.474,16.336,11
15,( ( x_6 - -4.572 ) / ( 3.459 + x_13 ) ),(x_6 + 4.572)/(x_13 + 3.459),0.279,0.184,0.357,2.872,7
15,( cos( x_6 ) + ( x_13 - x_6 ) ),x_13 - x_6 + cos(x_6),0.27,0.162,0.381,10.501,6
15,( ( cos( x_6 ) + ( x_13 - x_6 ) ) + cos( x_6 ) ),x_13 - x_6 + 2*cos(x_6),0.257,0.136,0.407,15.443,9
16,( x_6 - x_13 ),-x_13 + x_6,0.365,0.286,0.455,1.087,3
16,( x_13 - x_6 ),x_13 - x_6,0.365,0.286,0.455,1.087,3
16,( x_6 - ( x_11 + ( ( ( x_10 * x_6 ) + x_13 ) - ( x_6 - x_13 ) ) ) ),-x_10*x_6 - x_11 - 2*x_13 + 2*x_6,0.274,0.178,0.278,5.55,13
16,( x_13 + ( ( ( x_13 * x_6 ) + x_13 ) - x_6 ) ),x_13*x_6 + 2*x_13 - x_6,0.291,0.178,0.156,3.765,9
16,( ( x_13 - x_6 ) + x_11 ),x_11 + x_13 - x_6,0.351,0.254,0.334,1.98,5
16,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.351,0.254,0.334,1.98,5
17,( x_6 - x_13 ),-x_13 + x_6,0.373,0.324,0.339,1.087,3
17,( ( x_6 - x_13 ) - ( ( x_11 + x_13 ) + ( ( x_6 * x_13 ) + x_13 ) ) ),-x_11 - x_13*x_6 - 3*x_13 + x_6,0.25,0.145,0.347,5.55,13
17,( x_6 - ( x_13 + ( ( x_6 * x_13 ) + x_13 ) ) ),-x_13*x_6 - 2*x_13 + x_6,0.267,0.195,0.329,3.765,9
17,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.345,0.238,0.383,1.98,5
17,( x_6 - ( ( x_11 + x_13 ) + ( ( x_6 * x_13 ) + x_13 ) ) ),-x_11 - x_13*x_6 - 2*x_13 + x_6,0.263,0.149,0.356,4.657,11
17,( x_13 - x_6 ),x_13 - x_6,0.373,0.324,0.339,1.087,3
18,( x_13 - x_6 ),x_13 - x_6,0.364,0.433,0.305,1.087,3
18,( x_6 - x_13 ),-x_13 + x_6,0.364,0.433,0.305,1.087,3
18,( ( x_6 * x_13 ) + ( x_13 - ( x_6 - x_13 ) ) ),x_13*x_6 + 2*x_13 - x_6,0.265,0.328,0.22,3.765,9
19,( x_6 - x_13 ),-x_13 + x_6,0.335,0.58,0.393,1.087,3
19,( x_11 - ( ( ( ( x_13 - x_6 ) * ( -2.843 + x_13 ) ) - x_13 ) - x_1 ) ),x_1 + x_11 + x_13 - (x_13 - 2.843)*(x_13 - x_6),0.22,0.437,0.368,5.55,13
19,( x_13 + ( ( x_11 + x_13 ) - x_6 ) ),x_11 + 2*x_13 - x_6,0.297,0.533,0.379,2.872,7
19,( ( ( x_13 - x_6 ) + -1.21 ) * ( -2.843 + x_13 ) ),-(x_13 - 2.843)*(-x_13 + x_6 + 1.21),0.256,0.462,0.374,3.765,9
19,( x_6 - ( x_11 + x_13 ) ),-x_11 - x_13 + x_6,0.303,0.561,0.405,1.98,5
19,( ( ( ( x_13 - x_6 ) * ( -2.843 + x_13 ) ) - x_13 ) - x_1 ),-x_1 - x_13 + (x_13 - 2.843)*(x_13 - x_6),0.235,0.454,0.37,4.657,11
19,( ( x_6 - x_13 ) - ( x_11 + x_13 ) ),-x_11 - 2*x_13 + x_6,0.297,0.533,0.379,2.872,7
19,( x_13 - x_6 ),x_13 - x_6,0.335,0.58,0.393,1.087,3
20,( x_13 - x_6 ),x_13 - x_6,0.377,0.254,0.375,1.087,3
20,( x_13 + ( ( x_13 + ( x_13 * x_6 ) ) - x_6 ) ),x_13*x_6 + 2*x_13 - x_6,0.281,0.202,0.214,3.765,9
20,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.36,0.202,0.298,1.98,5
20,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.36,0.202,0.298,1.98,5
20,( x_6 - x_13 ),-x_13 + x_6,0.377,0.254,0.375,1.087,3
21,( x_6 - x_13 ),-x_13 + x_6,0.36,0.282,0.479,1.087,3
21,( x_6 - ( ( x_6 - -2.271 ) * x_13 ) ),-x_13*(x_6 + 2.271) + x_6,0.268,0.181,0.289,2.872,7
21,( ( x_6 - -2.271 ) * x_13 ),x_13*(x_6 + 2.271),0.313,0.242,0.341,1.98,5
21,log( ( ( exp( x_1 ) / exp( ( exp( ( x_6 - x_13 ) ) - x_13 ) ) ) / x_4 ) ),log(exp(x_1 + x_13 - exp(-x_13 + x_6))/x_4),0.218,0.173,0.336,33.379,13
21,( x_13 - x_6 ),x_13 - x_6,0.36,0.282,0.479,1.087,3
22,( x_13 - x_6 ),x_13 - x_6,0.356,0.377,0.419,1.087,3
22,( x_13 + ( ( x_13 + ( x_13 * x_6 ) ) - x_6 ) ),x_13*x_6 + 2*x_13 - x_6,0.262,0.179,0.386,3.765,9
22,( x_13 + ( ( x_11 + x_13 ) - x_6 ) ),x_11 + 2*x_13 - x_6,0.344,0.279,0.249,2.872,7
22,( x_6 - x_13 ),-x_13 + x_6,0.356,0.377,0.419,1.087,3
23,( x_13 - x_6 ),x_13 - x_6,0.365,0.305,0.413,1.087,3
23,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.261,0.189,0.422,10.501,6
23,( ( x_8 - x_6 ) + ( ( x_13 + x_5 ) + x_11 ) ),x_11 + x_13 + x_5 - x_6 + x_8,0.31,0.242,0.32,3.765,9
23,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.343,0.27,0.368,1.98,5
23,( x_6 - x_13 ),-x_13 + x_6,0.365,0.305,0.413,1.087,3
24,( x_6 - x_13 ),-x_13 + x_6,0.353,0.568,0.248,1.087,3
24,( x_13 + ( ( x_13 * x_6 ) + x_13 ) ),x_13*(x_6 + 2),0.313,0.449,0.255,2.872,7
24,( x_6 - ( x_13 + x_11 ) ),-x_11 - x_13 + x_6,0.34,0.46,0.201,1.98,5
24,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.34,0.46,0.201,1.98,5
24,( x_13 - x_6 ),x_13 - x_6,0.353,0.568,0.248,1.087,3
25,( x_13 - x_6 ),x_13 - x_6,0.362,0.197,0.547,1.087,3
25,( x_6 - x_13 ),-x_13 + x_6,0.362,0.197,0.547,1.087,3
25,( x_13 - ( ( ( -2.414 - x_6 ) * ( x_13 - x_6 ) ) - x_13 ) ),2*x_13 + (x_13 - x_6)*(x_6 + 2.414),0.243,0.148,0.403,4.657,11
25,( ( ( -2.05 - x_6 ) * x_13 ) - x_13 ),-x_13*(x_6 + 3.05),0.309,0.162,0.41,2.872,7
25,( ( ( -2.414 - x_6 ) * ( x_13 - x_6 ) ) - x_13 ),-x_13 - (x_13 - x_6)*(x_6 + 2.414),0.257,0.162,0.433,3.765,9
25,( ( -2.05 - x_6 ) * x_13 ),-x_13*(x_6 + 2.05),0.316,0.172,0.477,1.98,5
26,( x_6 - x_13 ),-x_13 + x_6,0.37,0.326,0.355,1.087,3
26,( x_13 + ( ( x_11 - ( x_6 - x_13 ) ) + ( ( x_6 - x_8 ) * x_13 ) ) ),x_11 + x_13*(x_6 - x_8) + 2*x_13 - x_6,0.235,0.188,0.288,5.55,13
26,( x_13 + ( x_13 + ( x_6 * x_13 ) ) ),x_13*(x_6 + 2),0.325,0.212,0.399,2.872,7
26,( ( x_13 + ( x_13 + ( x_6 * x_13 ) ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.271,0.199,0.296,3.765,9
26,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.341,0.277,0.374,1.98,5
26,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.341,0.277,0.374,1.98,5
26,( x_13 - x_6 ),x_13 - x_6,0.37,0.326,0.355,1.087,3
27,( x_6 - x_13 ),-x_13 + x_6,0.352,0.238,0.583,1.087,3
27,( x_13 - x_6 ),x_13 - x_6,0.352,0.238,0.583,1.087,3
27,( x_11 + ( ( ( ( cos( x_6 ) + x_13 ) - x_6 ) / ( x_13 + 1.828 ) ) - ( ( -1.828 - x_13 ) - x_13 ) ) ),(x_13 - x_6 + (x_13 + 1.828)*(x_11 + 2*x_13 + 1.828) + cos(x_6))/(x_13 + 1.828),0.226,0.162,0.336,15.856,18
27,( x_11 + ( ( ( ( x_13 - x_6 ) - x_6 ) / ( x_13 + 1.828 ) ) - ( ( -1.828 - x_13 ) - x_13 ) ) ),(x_13 - 2*x_6 + (x_13 + 1.828)*(x_11 + 2*x_13 + 1.828))/(x_13 + 1.828),0.232,0.173,0.453,7.335,17
27,( x_13 + ( ( -3.525 / ( x_13 + 1.828 ) ) - x_6 ) ),((x_13 + 1.828)*(x_13 - x_6) - 3.525)/(x_13 + 1.828),0.284,0.221,0.395,3.765,9
27,( x_11 + ( ( ( x_13 - x_6 ) / ( x_13 + 1.828 ) ) - ( -1.828 - x_13 ) ) ),(x_13 - x_6 + (x_13 + 1.828)*(x_11 + x_13 + 1.828))/(x_13 + 1.828),0.241,0.21,0.418,5.55,13
28,( x_6 - x_13 ),-x_13 + x_6,0.343,0.324,0.578,1.087,3
28,( x_13 - x_6 ),x_13 - x_6,0.343,0.324,0.578,1.087,3
28,( x_6 - ( cos( x_6 ) + ( cos( x_6 ) + x_13 ) ) ),-x_13 + x_6 - 2*cos(x_6),0.212,0.217,0.686,15.443,9
28,( x_13 - ( x_6 - ( x_13 - ( x_6 * x_6 ) ) ) ),2*x_13 - x_6**2 - x_6,0.238,0.234,0.908,3.765,9
29,( x_13 - x_6 ),x_13 - x_6,0.389,0.254,0.273,1.087,3
29,( x_6 - x_13 ),-x_13 + x_6,0.389,0.254,0.273,1.087,3
29,( ( -2.821 - x_6 ) * ( ( x_6 - x_13 ) - x_13 ) ),(2*x_13 - x_6)*(x_6 + 2.821),0.272,0.177,0.17,3.765,9
29,( ( -2.821 - x_6 ) * ( x_13 - x_6 ) ),-(x_13 - x_6)*(x_6 + 2.821),0.308,0.188,0.198,2.872,7
30,( x_13 - x_6 ),x_13 - x_6,0.384,0.35,0.226,1.087,3
30,( x_6 - x_13 ),-x_13 + x_6,0.384,0.35,0.226,1.087,3
30,( ( ( x_6 - x_13 ) - x_13 ) / ( x_13 + 3.95 ) ),(-2*x_13 + x_6)/(x_13 + 3.95),0.301,0.183,0.159,3.765,9
30,( x_6 - ( x_13 + x_11 ) ),-x_11 - x_13 + x_6,0.359,0.317,0.197,1.98,5
30,( ( x_6 - x_13 ) / ( x_13 + 3.95 ) ),(-x_13 + x_6)/(x_13 + 3.95),0.322,0.2,0.139,2.872,7
31,( x_6 - x_13 ),-x_13 + x_6,0.385,0.268,0.298,1.087,3
31,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.358,0.195,0.318,1.98,5
31,( x_13 - x_6 ),x_13 - x_6,0.385,0.268,0.298,1.087,3
32,( x_13 - x_6 ),x_13 - x_6,0.341,0.468,0.437,1.087,3
32,( x_6 - x_13 ),-x_13 + x_6,0.341,0.468,0.437,1.087,3
32,( ( x_13 + x_11 ) - ( x_6 - x_13 ) ),x_11 + 2*x_13 - x_6,0.305,0.383,0.448,2.872,7
32,( ( x_13 + ( x_6 * x_13 ) ) - ( x_6 - x_13 ) ),x_13*x_6 + 2*x_13 - x_6,0.256,0.318,0.291,3.765,9
32,( ( x_13 + ( x_6 * x_13 ) ) - ( ( x_6 - x_11 ) - x_13 ) ),x_11 + x_13*x_6 + 2*x_13 - x_6,0.246,0.284,0.355,4.657,11
32,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.313,0.394,0.475,1.98,5
33,( x_6 - x_13 ),-x_13 + x_6,0.363,0.501,0.253,1.087,3
33,( x_13 - x_6 ),x_13 - x_6,0.363,0.501,0.253,1.087,3
33,( ( x_6 * x_3 ) + ( x_13 - x_6 ) ),x_13 + x_3*x_6 - x_6,0.335,0.23,0.399,2.872,7
33,( ( x_13 - x_6 ) + x_11 ),x_11 + x_13 - x_6,0.35,0.31,0.272,1.98,5
33,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.35,0.31,0.272,1.98,5
34,( x_6 - x_13 ),-x_13 + x_6,0.37,0.295,0.38,1.087,3
34,( x_13 - x_6 ),x_13 - x_6,0.37,0.295,0.38,1.087,3
34,( ( x_13 * x_6 ) + ( ( x_13 - x_6 ) + x_13 ) ),x_13*x_6 + 2*x_13 - x_6,0.282,0.135,0.269,3.765,9
34,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.341,0.263,0.382,1.98,5
34,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.341,0.263,0.382,1.98,5
35,( x_13 - x_6 ),x_13 - x_6,0.384,0.381,0.19,1.087,3
35,( ( x_13 * x_6 ) + ( x_13 + x_13 ) ),x_13*(x_6 + 2),0.323,0.365,0.266,2.872,7
35,( ( ( x_13 * x_6 ) + ( x_13 + x_13 ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.27,0.361,0.146,3.765,9
35,( ( x_13 * x_6 ) + ( ( x_13 + ( ( x_11 + x_13 ) - x_6 ) ) + x_13 ) ),x_11 + x_13*x_6 + 3*x_13 - x_6,0.255,0.305,0.152,5.55,13
35,( ( x_13 * x_6 ) + ( ( x_13 + ( x_11 - x_6 ) ) + x_13 ) ),x_11 + x_13*x_6 + 2*x_13 - x_6,0.265,0.337,0.148,4.657,11
35,( x_6 - x_13 ),-x_13 + x_6,0.384,0.381,0.19,1.087,3
36,( x_6 - x_13 ),-x_13 + x_6,0.353,0.389,0.431,1.087,3
36,( x_6 - ( ( log( ( x_13 - ( x_6 + x_10 ) ) ) + ( ( ( x_6 - ( x_13 + x_1 ) ) + ( -2.806 * cos( ( cos( x_9 ) + x_6 ) ) ) ) + x_6 ) ) - x_13 ) ),x_1 + 2*x_13 - x_6 - log(-x_10 + x_13 - x_6) + 2.806*cos(x_6 + cos(x_9)),0.227,0.122,0.414,31.104,26
36,( ( x_13 * 3.236 ) - ( x_6 - ( x_6 * x_13 ) ) ),x_13*x_6 + 3.236*x_13 - x_6,0.255,0.245,0.391,3.765,9
36,( ( x_13 - ( ( x_6 - x_13 ) - cos( x_6 ) ) ) + cos( x_6 ) ),2*x_13 - x_6 + 2*cos(x_6),0.237,0.157,0.388,16.336,11
36,( ( log( ( x_13 - ( x_6 + x_10 ) ) ) + ( ( ( x_6 - ( x_13 + x_1 ) ) + ( -2.806 * cos( ( cos( x_9 ) + x_6 ) ) ) ) + x_6 ) ) - x_13 ),-x_1 - 2*x_13 + 2*x_6 + log(-x_10 + x_13 - x_6) - 2.806*cos(x_6 + cos(x_9)),0.236,0.132,0.395,30.212,24
36,( ( x_13 - ( x_6 - cos( x_6 ) ) ) + sin( x_13 ) ),x_13 - x_6 + sin(x_13) + cos(x_6),0.25,0.189,0.388,15.443,9
36,( x_13 - x_6 ),x_13 - x_6,0.353,0.389,0.431,1.087,3
37,( x_13 - x_6 ),x_13 - x_6,0.304,0.582,0.646,1.087,3
37,( x_6 - x_13 ),-x_13 + x_6,0.304,0.582,0.646,1.087,3
37,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.25,0.457,0.351,9.609,4
37,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.266,0.571,0.679,1.98,5
37,( cos( x_6 ) + ( x_13 - x_6 ) ),x_13 - x_6 + cos(x_6),0.234,0.421,0.425,10.501,6
37,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.266,0.571,0.679,1.98,5
38,( x_6 - x_13 ),-x_13 + x_6,0.393,0.204,0.296,1.087,3
38,( ( ( x_6 - x_13 ) - ( x_6 * x_13 ) ) - x_13 ),-x_13*x_6 - 2*x_13 + x_6,0.303,0.12,0.123,3.765,9
38,( x_13 - x_6 ),x_13 - x_6,0.393,0.204,0.296,1.087,3
39,( x_13 - x_6 ),x_13 - x_6,0.34,0.185,0.732,1.087,3
39,( ( ( x_10 * x_6 ) + ( x_13 - x_6 ) ) + x_10 ),x_10*x_6 + x_10 + x_13 - x_6,0.254,0.163,0.77,3.765,9
39,( ( ( x_10 * x_6 ) + ( ( x_13 - x_6 ) - x_6 ) ) + x_10 ),x_10*x_6 + x_10 + x_13 - 2*x_6,0.241,0.125,0.781,4.657,11
39,( x_6 - x_13 ),-x_13 + x_6,0.34,0.185,0.732,1.087,3
40,( x_6 - x_13 ),-x_13 + x_6,0.317,0.543,0.577,1.087,3
40,( x_6 - ( ( x_6 - -3.139 ) * x_13 ) ),-x_13*(x_6 + 3.139) + x_6,0.243,0.294,0.425,2.872,7
40,( ( x_6 - -3.139 ) * x_13 ),x_13*(x_6 + 3.139),0.28,0.354,0.467,1.98,5
40,( x_13 - x_6 ),x_13 - x_6,0.317,0.543,0.577,1.087,3
41,( x_6 - x_13 ),-x_13 + x_6,0.37,0.212,0.497,1.087,3
41,( x_13 - x_6 ),x_13 - x_6,0.37,0.212,0.497,1.087,3
41,( ( x_13 - ( ( x_6 / 2.975 ) * x_6 ) ) - x_6 ),x_13 - 0.336134453781513*x_6**2 - x_6,0.259,0.151,0.608,3.765,9
41,( x_13 + ( ( x_13 / 2.975 ) * x_6 ) ),x_13*(0.336134453781513*x_6 + 1),0.313,0.174,0.389,2.872,7
42,( x_6 - x_13 ),-x_13 + x_6,0.361,0.407,0.346,1.087,3
42,( x_13 - x_6 ),x_13 - x_6,0.361,0.407,0.346,1.087,3
42,( x_13 + ( x_13 + ( x_6 * x_13 ) ) ),x_13*(x_6 + 2),0.324,0.327,0.286,2.872,7
42,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.344,0.382,0.244,1.98,5
43,( x_13 - x_6 ),x_13 - x_6,0.365,0.309,0.413,1.087,3
43,( x_6 - ( ( x_13 + ( x_13 * x_6 ) ) + x_13 ) ),-x_13*x_6 - 2*x_13 + x_6,0.281,0.151,0.26,3.765,9
43,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.34,0.258,0.399,1.98,5
43,( ( ( x_13 - x_6 ) + ( x_13 * x_6 ) ) + x_13 ),x_13*x_6 + 2*x_13 - x_6,0.281,0.151,0.26,3.765,9
43,( x_6 - x_13 ),-x_13 + x_6,0.365,0.309,0.413,1.087,3
44,( x_6 - x_13 ),-x_13 + x_6,0.389,0.251,0.282,1.087,3
44,( x_13 - x_6 ),x_13 - x_6,0.389,0.251,0.282,1.087,3
45,( x_6 - x_13 ),-x_13 + x_6,0.342,0.462,0.439,1.087,3
45,( x_13 - x_6 ),x_13 - x_6,0.342,0.462,0.439,1.087,3
45,( x_6 - ( cos( x_6 ) + x_13 ) ),-x_13 + x_6 - cos(x_6),0.264,0.278,0.303,10.501,6
45,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.271,0.298,0.315,9.609,4
45,( ( x_13 - x_6 ) + x_11 ),x_11 + x_13 - x_6,0.326,0.369,0.4,1.98,5
45,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.326,0.369,0.4,1.98,5
45,( ( ( x_6 - x_13 ) - x_13 ) - x_11 ),-x_11 - 2*x_13 + x_6,0.314,0.368,0.393,2.872,7
46,( x_6 - x_13 ),-x_13 + x_6,0.395,0.239,0.245,1.087,3
46,( x_13 - x_6 ),x_13 - x_6,0.395,0.239,0.245,1.087,3
46,( ( ( -4.163 - x_6 ) * ( ( x_13 - x_6 ) + x_13 ) ) - x_1 ),-x_1 - (2*x_13 - x_6)*(x_6 + 4.163),0.255,0.166,0.191,4.657,11
46,( ( -4.445 - x_6 ) * ( x_6 - x_13 ) ),(x_13 - x_6)*(x_6 + 4.445),0.285,0.194,0.204,2.872,7
46,( ( -4.445 - x_6 ) * x_13 ),-x_13*(x_6 + 4.445),0.355,0.211,0.229,1.98,5
46,( ( -4.445 - x_6 ) * ( ( x_6 - x_13 ) - x_13 ) ),(2*x_13 - x_6)*(x_6 + 4.445),0.267,0.171,0.19,3.765,9
47,( x_6 - x_13 ),-x_13 + x_6,0.368,0.457,0.244,1.087,3
47,( x_13 - x_6 ),x_13 - x_6,0.368,0.457,0.244,1.087,3
47,( ( x_6 + 3.96 ) * ( ( ( ( x_6 - x_13 ) - x_13 ) - x_13 ) - x_11 ) ),-(x_6 + 3.96)*(x_11 + 3*x_13 - x_6),0.233,0.285,0.106,5.55,13
47,( ( x_6 + 3.692 ) * x_13 ),x_13*(x_6 + 3.692),0.325,0.386,0.155,1.98,5
47,( ( x_6 + 3.96 ) * ( ( x_6 - x_13 ) - x_13 ) ),-(2*x_13 - x_6)*(x_6 + 3.96),0.25,0.347,0.118,3.765,9
47,( ( x_6 + 3.96 ) * ( ( ( x_6 - x_13 ) - x_13 ) - x_11 ) ),-(x_6 + 3.96)*(x_11 + 2*x_13 - x_6),0.237,0.295,0.109,4.657,11
48,( x_13 - x_6 ),x_13 - x_6,0.339,0.45,0.478,1.087,3
48,( x_6 - x_13 ),-x_13 + x_6,0.339,0.45,0.478,1.087,3
48,( x_13 - ( x_6 - ( x_11 + x_13 ) ) ),x_11 + 2*x_13 - x_6,0.297,0.388,0.506,2.872,7
48,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.307,0.408,0.516,1.98,5
48,( ( ( x_6 - x_13 ) - x_11 ) - x_13 ),-x_11 - 2*x_13 + x_6,0.297,0.388,0.506,2.872,7
49,( x_6 - x_13 ),-x_13 + x_6,0.346,0.347,0.524,1.087,3
49,( x_13 - x_6 ),x_13 - x_6,0.346,0.347,0.524,1.087,3
49,( ( ( x_13 * x_6 ) + ( x_13 + x_13 ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.255,0.344,0.277,3.765,9
49,log( ( cos( x_6 ) + ( x_13 + 3.874 ) ) ),log(x_13 + cos(x_6) + 3.874),0.226,0.334,0.321,19.023,7
50,( x_13 - x_6 ),x_13 - x_6,0.357,0.431,0.355,1.087,3
50,( ( x_13 - ( ( x_6 - x_13 ) - x_11 ) ) + ( ( x_6 * x_13 ) + x_13 ) ),x_11 + x_13*x_6 + 3*x_13 - x_6,0.238,0.372,0.213,5.55,13
50,( x_6 - ( ( x_6 * x_11 ) + x_13 ) ),-x_11*x_6 - x_13 + x_6,0.314,0.402,0.355,2.872,7
50,( x_6 - x_13 ),-x_13 + x_6,0.357,0.431,0.355,1.087,3

==> coeff-ell-dist.txt <==
-0.29723695
-0.31496683
-0.33466201
-0.31231233
-0.30506778
-0.2963487
-0.36578547
-0.38534859
-0.31177706
-0.33781913
-0.31149576
-0.36213484
-0.31823421
-0.32941704
-0.29943704
-0.30250627
-0.30208576
-0.30627465
-0.22095558
-0.33779665
-0.25034689
-0.35002853
-0.32176554
-0.32192248
-0.227277
-0.29794531
-0.33225997
-0.278339
-0.32692197
-0.308374
-0.23080125
-0.23930291
-0.3173576
-0.32266368
-0.3490743
-0.31397947
-0.32881543
-0.24149477
-0.33347689
-0.3223272
-0.3068974
-0.31067139
-0.31320762
-0.31643145
-0.32692977
-0.22140691
-0.22339647
-0.31011394
-0.32992161
-0.32745186
-0.33731508
-0.31993866
-0.32339951
-0.32686335
-0.30879111
-0.36311519
-0.32413141
-0.19299195
-0.3518303
-0.22511364
-0.32966604
-0.2064716
-0.31298478
-0.31431814
-0.31858607
-0.21520081
-0.31415045
-0.33588552
-0.32432798
-0.24218261
-0.34018767
-0.22578062
-0.07993347
-0.34345177
-0.33579123
-0.28660195
-0.20991003
-0.30920182
-0.31112824

==> coeff-nnacomp-dist.txt <==
-1.30504945
-1.86766311
-1.95882931
-1.91804774
-1.18848566
-1.50340636
-1.4020888
-1.69304651
-1.87720026
-1.895142
-1.70727048
-1.3629983
-1.81943138
-1.22312639
-1.79959147
-1.46019917
-2.67243238
-2.21775533
-0.37769201
-1.8915795
0.
-1.87767268
-1.80820358
-1.80478488
-0.36834415
-1.6569958
-1.71597012
-1.48266027
-1.91415597
-1.72439364
-0.63002483
-0.070791
-1.91175557
-1.8306315
-1.8338936
-1.58655044
-1.97627249
-0.25680445
-1.7252646
-1.86801398
-2.19838924
-1.82904679
-1.78255001
-1.66558144
-2.23945682
0.
-0.40168615
-1.707267
-1.96762837
-2.40509036
-1.95849887
-1.64500544
-1.93661093
-1.79349188
-1.85733756
-1.86054811
-1.71299077
-0.38996494
-1.46194064
-0.10244355
-1.70352133
-0.69688852
-1.56074224
-2.77999278
-1.58674748
-0.54912436
-1.8655493
-2.13649429
-1.91605699
-0.41056015
-2.30663823
-0.46678048
-0.42697109
-1.55497141
-1.63424623
-2.24438871
-0.55681098
-1.87973845
-1.83711918

==> coeff-nnaops-dist.txt <==
-4.05025701
-3.98324253
-4.06125481
-3.79924018
-3.80781047
-4.39839416
-3.79430573
-4.11149994
-4.33324443
-3.9805693
-4.1371129
-3.79694025
-3.9726558
-4.27037316
-3.81168855
-4.37030125
-3.91695477
-4.61072555
-3.59990371
-3.88968279
-3.62145193
-4.01496985
-3.98539223
-4.08047452
-3.56614711
-4.03529703
-4.10110599
-4.29880508
-3.6658977
-4.12694831
-3.38480197
-3.50920084
-3.7948291
-3.90210057
-3.70110324
-4.2909008
-3.89800663
-3.36983145
-4.01176722
-3.88852299
-4.2063275
-4.32992579
-4.06875743
-4.25580192
-3.77351453
-3.57102703
-3.62828256
-4.15837677
-3.75873765
-3.32415352
-3.95917162
-4.21355048
-3.84873685
-3.86279043
-3.98299228
-3.43900272
-3.96006904
-4.00067829
-4.00361632
-3.87799941
-3.73857571
-3.50682465
-4.24928881
-4.49396169
-4.12041652
-3.55735656
-3.40684901
-3.69732954
-3.84856652
-3.5922706
-3.97501932
-3.69623937
-3.99095745
-4.16086199
-4.01885674
-3.62399993
-3.66690501
-3.90852716
-3.96666307

==> coeff.txt <==
n_nodes n_ops na_ops na_comp
-0.17 -0.431 -3.032 -3.677
-0.204 -0.527 -3.519 -4.72
-0.181 -0.441 -2.981 -3.767
-0.182 -0.462 -3.077 -4.044
-0.189 -0.467 -3.048 -4.086
-0.187 -0.463 -3.04 -3.869
-0.197 -0.517 -3.39 -4.691
-0.193 -0.514 -3.459 -4.62
-0.199 -0.511 -3.455 -4.627
-0.196 -0.52 -3.5 -4.477
-0.194 -0.489 -3.178 -4.138
-0.241 -0.59 -2.999 -3.257
-0.208 -0.483 -3.153 -4.408
-0.203 -0.516 -3.532 -4.617
-0.202 -0.486 -3.052 -4.004
-0.176 -0.505 -3.528 -4.67
-0.197 -0.529 -3.432 -4.427
-0.2 -0.457 -3.316 -4.583
-0.193 -0.505 -3.443 -4.629
-0.2 -0.501 -3.04 -4.175
-0.191 -0.525 -3.541 -4.361
-0.183 -0.491 -2.917 -4.126
-0.204 -0.508 -3.323 -4.66
-0.202 -0.489 -3.114 -4.088
-0.192 -0.53 -3.405 -4.704
-0.224 -0.491 -2.937 -4.214
-0.194 -0.478 -3.004 -4.064
-0.193 -0.471 -3.042 -4.118
-0.179 -0.474 -3.132 -4.0
-0.215 -0.503 -2.925 -3.836
-0.195 -0.533 -3.396 -4.65
-0.195 -0.522 -3.513 -4.565
-0.208 -0.508 -3.439 -4.525
-0.205 -0.477 -3.477 -4.446
-0.195 -0.522 -3.479 -4.425
-0.193 -0.487 -3.002 -3.989
-0.193 -0.503 -3.48 -4.573
-0.192 -0.515 -3.529 -4.597
-0.209 -0.492 -3.024 -3.89
-0.186 -0.469 -3.171 -4.078
-0.197 -0.505 -3.494 -4.582
-0.178 -0.517 -3.603 -4.668
-0.199 -0.505 -2.969 -4.119
-0.185 -0.514 -3.523 -4.644
-0.202 -0.519 -3.505 -4.637
-0.212 -0.507 -3.334 -5.135
-0.207 -0.525 -3.414 -4.624
-0.209 -0.521 -3.006 -5.073
-0.128 -0.469 -3.888 -4.644
-0.215 -0.49 -3.065 -4.087
-0.196 -0.525 -3.488 -4.686
-0.185 -0.49 -3.562 -4.855
-0.177 -0.449 -3.158 -4.042
-0.185 -0.541 -3.568 -4.589
-0.202 -0.504 -3.344 -4.728
-0.201 -0.484 -3.084 -4.09
-0.187 -0.456 -3.537 -4.764
-0.188 -0.487 -3.529 -4.767
-0.206 -0.501 -3.328 -4.796
-0.17 -0.489 -3.593 -4.688
-0.214 -0.512 -3.462 -4.47
-0.221 -0.539 -3.489 -5.213
-0.17 -0.442 -3.271 -5.008
-0.193 -0.546 -3.513 -4.625
-0.225 -0.557 -3.604 -4.441
-0.164 -0.552 -4.024 -5.349
-0.195 -0.527 -3.511 -4.607
-0.209 -0.516 -3.475 -4.566
-0.242 -0.607 -3.843 -5.766
-0.187 -0.497 -3.506 -4.623
-0.235 -0.557 -3.78 -4.182
-0.168 -0.532 -3.75 -5.0
-0.123 -0.391 -3.445 -5.003

==> energyheating_False.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes
1,sin( x_5 ),sin(x_5),0.217,0.168,0.189,6.428,2
1,( exp( exp( sin( x_5 ) ) ) - ( x_1 - x_7 ) ),-x_1 + x_7 + exp(exp(sin(x_5))),0.102,0.07,0.104,20.66,8
1,( x_5 - ( x_4 - x_7 ) ),-x_4 + x_5 + x_7,0.179,0.146,0.162,2.279,5
1,( exp( exp( sin( x_4 ) ) ) - x_7 ),-x_7 + exp(exp(sin(x_4))),0.144,0.105,0.127,19.671,6
1,( exp( exp( x_5 ) ) - ( x_1 - x_7 ) ),-x_1 + x_7 + exp(exp(x_5)),0.128,0.082,0.124,14.533,7
1,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.204,0.157,0.188,7.417,4
1,( exp( exp( sin( x_5 ) ) ) - ( ( sin( cos( x_4 ) ) + x_1 ) - x_7 ) ),-x_1 + x_7 + exp(exp(sin(x_5))) - sin(cos(x_4)),0.1,0.065,0.1,30.857,12
2,sin( x_5 ),sin(x_5),0.213,0.211,0.176,6.428,2
2,( x_7 - exp( ( x_4 + x_4 ) ) ),x_7 - exp(2*x_4),0.136,0.139,0.132,8.406,6
2,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.199,0.207,0.177,7.417,4
2,( x_7 + ( x_5 + x_5 ) ),2*x_5 + x_7,0.157,0.181,0.171,2.279,5
2,sin( exp( x_5 ) ),sin(exp(x_5)),0.213,0.211,0.176,12.555,3
3,sin( x_5 ),sin(x_5),0.212,0.205,0.191,6.428,2
3,( exp( x_5 ) / cos( sin( log( x_2 ) ) ) ),exp(x_5)/cos(sin(log(x_2))),0.153,0.145,0.139,24.275,7
3,sin( ( 1.639 * x_4 ) ),sin(1.639*x_4),0.2,0.198,0.174,7.417,4
3,sin( ( x_5 - cos( log( x_1 ) ) ) ),sin(x_5 - cos(log(x_1))),0.154,0.156,0.141,19.671,6
3,sin( exp( x_5 ) ),sin(exp(x_5)),0.212,0.205,0.191,12.555,3
4,sin( x_5 ),sin(x_5),0.215,0.156,0.214,6.428,2
4,( exp( ( log( x_4 ) - ( x_5 + x_5 ) ) ) + cos( exp( x_7 ) ) ),x_4*exp(-2*x_5) + cos(exp(x_7)),0.157,0.119,0.154,24.73,11
4,sin( exp( x_5 ) ),sin(exp(x_5)),0.215,0.156,0.214,12.555,3
5,sin( x_5 ),sin(x_5),0.203,0.166,0.299,6.428,2
5,( log( exp( ( ( sin( x_3 ) + x_7 ) - x_5 ) ) ) - exp( ( exp( sin( x_4 ) ) + sin( log( x_5 ) ) ) ) ),-exp(exp(sin(x_4)) + sin(log(x_5))) + log(exp(-x_5 + x_7 + sin(x_3))),0.087,0.075,0.122,45.658,17
5,( log( exp( ( ( x_5 + x_7 ) - x_1 ) ) ) - exp( ( exp( sin( x_4 ) ) + log( x_5 ) ) ) ),-x_5*exp(exp(sin(x_4))) + log(exp(-x_1 + x_5 + x_7)),0.101,0.085,0.149,36.45,15
5,sin( sin( ( sin( ( x_7 / -2.013 ) ) - x_5 ) ) ),-sin(sin(x_5 + sin(0.496770988574267*x_7))),0.137,0.133,0.181,20.66,8
5,sin( sin( ( x_5 - x_2 ) ) ),-sin(sin(x_2 - x_5)),0.191,0.159,0.255,13.544,5
5,sin( ( sin( ( x_7 / -2.013 ) ) - x_5 ) ),-sin(x_5 + sin(0.496770988574267*x_7)),0.138,0.137,0.176,14.533,7
5,( log( exp( ( ( sin( x_5 ) + x_7 ) - x_1 ) ) ) - exp( ( exp( sin( x_4 ) ) + log( x_5 ) ) ) ),-x_5*exp(exp(sin(x_4))) + log(exp(-x_1 + x_7 + sin(x_5))),0.099,0.084,0.146,41.054,16
5,sin( exp( x_5 ) ),sin(exp(x_5)),0.203,0.166,0.299,12.555,3
5,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.195,0.163,0.257,7.417,4
6,sin( x_5 ),sin(x_5),0.222,0.167,0.15,6.428,2
6,( ( exp( x_5 ) + x_7 ) + exp( x_5 ) ),x_7 + 2*exp(x_5),0.151,0.137,0.117,13.01,7
6,( ( ( 4.842 * x_5 ) - x_5 ) - ( 4.842 - ( x_7 + x_3 ) ) ),x_3 + 3.842*x_5 + x_7 - 4.842,0.099,0.074,0.062,5.246,11
6,( ( x_5 + x_7 ) + x_5 ),2*x_5 + x_7,0.165,0.157,0.132,2.279,5
6,sin( exp( x_5 ) ),sin(exp(x_5)),0.222,0.167,0.15,12.555,3
6,( ( x_5 + sin( x_7 ) ) + x_5 ),2*x_5 + sin(x_7),0.155,0.138,0.115,8.406,6
7,sin( x_5 ),sin(x_5),0.196,0.245,0.28,6.428,2
7,( x_7 + ( x_5 * 2.171 ) ),2.171*x_5 + x_7,0.147,0.174,0.174,2.279,5
7,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.184,0.235,0.27,7.417,4
8,sin( x_5 ),sin(x_5),0.205,0.216,0.238,6.428,2
8,cos( cos( exp( x_5 ) ) ),cos(cos(exp(x_5))),0.205,0.216,0.238,18.682,4
8,( ( x_7 + x_5 ) + x_5 ),2*x_5 + x_7,0.159,0.171,0.167,2.279,5
8,( ( x_7 + exp( x_5 ) ) + x_5 ),x_5 + x_7 + exp(x_5),0.15,0.165,0.158,8.406,6
8,( ( x_7 + x_5 ) + ( x_5 + x_3 ) ),x_3 + 2*x_5 + x_7,0.119,0.115,0.134,3.268,7
8,( ( x_7 + exp( x_5 ) ) + ( x_5 + x_3 ) ),x_3 + x_5 + x_7 + exp(x_5),0.11,0.108,0.123,9.395,8
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( x_5 + x_3 ) ),x_3 + 4*x_5 + x_7,0.092,0.104,0.102,5.246,11
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( sin( 3.492 ) + x_3 ) ),x_3 + 3*x_5 + x_7 - 0.343280429098589,0.091,0.098,0.1,11.373,12
8,sin( exp( x_5 ) ),sin(exp(x_5)),0.205,0.216,0.238,12.555,3
9,sin( x_5 ),sin(x_5),0.212,0.19,0.205,6.428,2
9,( ( -4.603 / x_5 ) - ( x_7 + sin( x_3 ) ) ),-x_7 - sin(x_3) - 4.603/x_5,0.104,0.105,0.101,9.395,8
9,( x_5 - ( x_7 / -3.38 ) ),x_5 + 0.29585798816568*x_7,0.135,0.148,0.132,2.279,5
9,sin( exp( x_5 ) ),sin(exp(x_5)),0.212,0.19,0.205,12.555,3
10,sin( x_5 ),sin(x_5),0.207,0.218,0.218,6.428,2
10,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.195,0.211,0.215,18.682,4
10,( ( x_5 - sin( x_1 ) ) + x_5 ),2*x_5 - sin(x_1),0.157,0.195,0.177,8.406,6
11,sin( x_5 ),sin(x_5),0.208,0.173,0.253,6.428,2
11,( x_5 + log( ( ( x_7 - ( x_1 - 4.112 ) ) + log( x_4 ) ) ) ),x_5 + log(-x_1 + x_7 + log(x_4) + 4.112),0.08,0.09,0.073,16.511,11
11,( x_5 + log( ( x_7 - ( x_1 - 4.112 ) ) ) ),x_5 + log(-x_1 + x_7 + 4.112),0.101,0.114,0.089,9.395,8
12,sin( x_5 ),sin(x_5),0.207,0.193,0.243,6.428,2
12,( x_5 + ( sin( x_7 ) + x_5 ) ),2*x_5 + sin(x_7),0.15,0.129,0.167,8.406,6
12,( ( x_5 - x_4 ) - x_1 ),-x_1 - x_4 + x_5,0.179,0.133,0.218,2.279,5
12,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.19,0.182,0.276,7.417,4
12,( exp( log( ( exp( x_5 ) + ( sin( x_3 ) / x_5 ) ) ) ) * cos( ( ( x_5 - cos( -2.919 ) ) + x_5 ) ) ),(x_5*exp(x_5) + sin(x_3))*cos(2*x_5 + 0.975328376231205)/x_5,0.136,0.115,0.184,37.439,17
12,( exp( sin( ( sin( x_5 ) + ( sin( x_3 ) / x_5 ) ) ) ) * x_5 ),x_5*exp(sin(sin(x_5) + sin(x_3)/x_5)),0.139,0.121,0.203,26.253,11
12,( exp( log( ( exp( sin( x_5 ) ) + ( sin( x_3 ) / x_5 ) ) ) ) * cos( ( ( x_5 - cos( -2.919 ) ) + x_5 ) ) ),(x_5*exp(sin(x_5)) + sin(x_3))*cos(2*x_5 + 0.975328376231205)/x_5,0.133,0.11,0.181,43.566,18
13,sin( x_5 ),sin(x_5),0.205,0.25,0.198,6.428,2
13,( ( x_7 - sin( x_7 ) ) + sin( x_5 ) ),x_7 + sin(x_5) - sin(x_7),0.123,0.148,0.15,13.01,7
13,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.195,0.227,0.201,18.682,4
13,( ( x_7 + x_5 ) + x_5 ),2*x_5 + x_7,0.154,0.181,0.19,2.279,5
13,( ( x_7 - sin( x_7 ) ) + x_5 ),x_5 + x_7 - sin(x_7),0.125,0.149,0.148,8.406,6
13,exp( exp( x_4 ) ),exp(exp(x_4)),0.205,0.248,0.203,12.555,3
14,sin( x_5 ),sin(x_5),0.221,0.189,0.135,6.428,2
14,exp( ( cos( sin( x_2 ) ) * sin( sin( x_5 ) ) ) ),exp(sin(sin(x_5))*cos(sin(x_2))),0.166,0.137,0.113,28.879,8
14,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.207,0.176,0.145,7.417,4
14,( cos( sin( x_2 ) ) / x_5 ),cos(sin(x_2))/x_5,0.177,0.141,0.105,13.544,5
14,exp( ( cos( sin( x_2 ) ) / x_5 ) ),exp(cos(sin(x_2))/x_5),0.168,0.14,0.123,19.671,6
14,exp( ( cos( sin( x_2 ) ) * sin( x_5 ) ) ),exp(sin(x_5)*cos(sin(x_2))),0.167,0.138,0.117,24.275,7
15,sin( x_5 ),sin(x_5),0.218,0.169,0.181,6.428,2
15,( ( x_4 - x_7 ) - x_5 ),x_4 - x_5 - x_7,0.171,0.167,0.202,2.279,5
15,( ( sin( x_7 ) - x_7 ) - x_5 ),-x_5 - x_7 + sin(x_7),0.132,0.11,0.133,8.406,6
16,sin( x_5 ),sin(x_5),0.21,0.161,0.249,6.428,2
16,( x_7 + ( ( x_3 / 1.433 ) - exp( log( exp( exp( x_4 ) ) ) ) ) ),0.697836706210747*x_3 + x_7 - exp(exp(x_4)),0.123,0.09,0.153,27.776,11
16,( ( x_5 + ( x_5 + sin( x_7 ) ) ) - sin( x_4 ) ),2*x_5 - sin(x_4) + sin(x_7),0.145,0.118,0.171,13.999,9
16,( x_5 + ( x_5 + sin( x_7 ) ) ),2*x_5 + sin(x_7),0.15,0.128,0.161,8.406,6
16,( x_1 + ( x_5 * -3.881 ) ),x_1 - 3.881*x_5,0.171,0.135,0.19,2.279,5
16,cos( exp( x_4 ) ),cos(exp(x_4)),0.21,0.159,0.259,12.555,3
17,sin( x_5 ),sin(x_5),0.214,0.189,0.191,6.428,2
17,( x_7 - exp( exp( sin( x_4 ) ) ) ),x_7 - exp(exp(sin(x_4))),0.144,0.098,0.134,19.671,6
17,( x_7 - exp( exp( x_4 ) ) ),x_7 - exp(exp(x_4)),0.158,0.116,0.145,13.544,5
18,sin( x_5 ),sin(x_5),0.211,0.165,0.239,6.428,2
18,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.202,0.15,0.232,18.682,4
18,( exp( exp( x_4 ) ) - x_7 ),-x_7 + exp(exp(x_4)),0.152,0.129,0.183,13.544,5
18,( exp( exp( sin( x_4 ) ) ) - x_7 ),-x_7 + exp(exp(sin(x_4))),0.137,0.125,0.168,19.671,6
18,sin( exp( x_5 ) ),sin(exp(x_5)),0.211,0.165,0.239,12.555,3
19,sin( x_5 ),sin(x_5),0.2,0.219,0.268,6.428,2
19,sin( sin( ( -0.841 / ( x_5 + x_1 ) ) ) ),-sin(sin(0.841/(x_1 + x_5))),0.152,0.18,0.208,14.533,7
19,sin( sin( exp( x_5 ) ) ),sin(sin(exp(x_5))),0.2,0.219,0.268,18.682,4
19,( 0.559 / ( x_5 + x_1 ) ),0.559/(x_1 + x_5),0.154,0.185,0.205,2.279,5
19,sin( ( -0.841 / ( x_5 + x_1 ) ) ),-sin(0.841/(x_1 + x_5)),0.152,0.181,0.206,8.406,6
19,sin( exp( x_5 ) ),sin(exp(x_5)),0.2,0.219,0.268,12.555,3
20,sin( x_5 ),sin(x_5),0.194,0.283,0.257,6.428,2
20,( x_7 + ( x_7 + exp( exp( x_5 ) ) ) ),2*x_7 + exp(exp(x_5)),0.127,0.186,0.157,14.533,7
20,( x_7 + exp( exp( x_5 ) ) ),x_7 + exp(exp(x_5)),0.144,0.217,0.187,13.544,5
20,( x_7 + exp( exp( sin( x_5 ) ) ) ),x_7 + exp(exp(sin(x_5))),0.13,0.194,0.164,19.671,6
21,sin( x_5 ),sin(x_5),0.203,0.29,0.175,6.428,2
21,( ( x_7 + ( sin( x_5 ) * 4.119 ) ) + ( ( x_7 / ( sin( x_5 ) * 4.119 ) ) + cos( x_1 ) ) ),1.0*x_7 + 0.242777373148823*x_7/sin(x_5) + 4.119*sin(x_5) + 1.0*cos(x_1),0.118,0.165,0.112,21.57,16
21,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.194,0.262,0.163,7.417,4
21,( x_7 + ( x_5 * 4.119 ) ),4.119*x_5 + x_7,0.133,0.205,0.121,2.279,5
21,( ( x_7 + ( sin( x_5 ) * 4.119 ) ) + cos( x_1 ) ),x_7 + 4.119*sin(x_5) + cos(x_1),0.123,0.183,0.114,13.999,9
21,( x_7 + ( sin( sin( x_5 ) ) * 4.267 ) ),x_7 + 4.267*sin(sin(x_5)),0.13,0.197,0.124,14.533,7
21,( ( x_7 + ( x_5 * 4.119 ) ) + cos( x_1 ) ),4.119*x_5 + x_7 + cos(x_1),0.125,0.188,0.114,9.395,8
21,( x_7 + ( sin( x_5 ) * 4.119 ) ),x_7 + 4.119*sin(x_5),0.13,0.199,0.122,8.406,6
21,( ( x_7 + ( x_5 * 4.119 ) ) + ( ( x_7 / ( sin( x_5 ) * 4.119 ) ) + cos( x_1 ) ) ),4.119*x_5 + 1.0*x_7 + 0.242777373148823*x_7/sin(x_5) + 1.0*cos(x_1),0.12,0.171,0.112,16.966,15
22,sin( x_5 ),sin(x_5),0.199,0.274,0.228,6.428,2
22,( x_7 + exp( exp( x_5 ) ) ),x_7 + exp(exp(x_5)),0.147,0.198,0.178,13.544,5
22,sin( ( -2.629 - x_4 ) ),-sin(x_4 + 2.629),0.193,0.259,0.221,7.417,4
22,exp( exp( x_4 ) ),exp(exp(x_4)),0.198,0.272,0.233,12.555,3
23,sin( x_5 ),sin(x_5),0.208,0.18,0.246,6.428,2
23,( ( x_3 + ( x_7 + exp( x_5 ) ) ) + x_5 ),x_3 + x_5 + x_7 + exp(x_5),0.115,0.089,0.094,9.395,8
23,( ( x_5 + x_7 ) + x_5 ),2*x_5 + x_7,0.164,0.146,0.147,2.279,5
23,( ( exp( x_5 ) + x_7 ) + x_5 ),x_5 + x_7 + exp(x_5),0.155,0.137,0.142,8.406,6
23,( ( x_3 + ( x_7 + x_5 ) ) + x_5 ),x_3 + 2*x_5 + x_7,0.125,0.097,0.102,3.268,7
24,sin( x_5 ),sin(x_5),0.202,0.233,0.239,6.428,2
24,( x_5 - ( x_4 - x_7 ) ),-x_4 + x_5 + x_7,0.168,0.21,0.188,2.279,5
25,sin( x_5 ),sin(x_5),0.207,0.23,0.205,6.428,2
25,( x_1 + exp( exp( x_4 ) ) ),x_1 + exp(exp(x_4)),0.178,0.195,0.172,13.544,5
25,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.195,0.223,0.209,18.682,4
26,sin( x_5 ),sin(x_5),0.213,0.176,0.209,6.428,2
26,( x_4 * exp( x_4 ) ),x_4*exp(x_4),0.212,0.174,0.209,7.417,4
26,( x_5 + ( x_7 + x_5 ) ),2*x_5 + x_7,0.162,0.139,0.174,2.279,5
26,( x_5 + ( ( x_5 + ( x_7 + x_3 ) ) - x_4 ) ),x_3 - x_4 + 2*x_5 + x_7,0.101,0.071,0.124,4.257,9
26,( exp( exp( ( 0.183 / exp( x_5 ) ) ) ) + ( ( x_5 + ( x_7 + x_3 ) ) / ( ( -2.608 + x_5 ) / ( x_8 / x_8 ) ) ) ),(x_3 + x_5 + x_7 + (x_5 - 2.608)*exp(exp(0.183*exp(-x_5))))/(x_5 - 2.608),0.079,0.054,0.092,26.594,20
26,( exp( exp( sin( sin( x_5 ) ) ) ) + ( ( x_7 + ( x_5 + x_3 ) ) - x_5 ) ),x_3 + x_7 + exp(exp(sin(sin(x_5)))),0.093,0.063,0.108,28.765,13
26,( ( x_5 + ( x_7 + x_3 ) ) - x_4 ),x_3 - x_4 + x_5 + x_7,0.138,0.098,0.153,3.268,7
26,( exp( x_5 ) + ( x_7 + x_5 ) ),x_5 + x_7 + exp(x_5),0.153,0.132,0.165,8.406,6
26,( exp( exp( sin( x_5 ) ) ) + ( ( 2.328 + ( x_7 + x_3 ) ) - x_5 ) ),x_3 - x_5 + x_7 + exp(exp(sin(x_5))) + 2.328,0.093,0.063,0.108,22.638,12
26,cos( exp( x_4 ) ),cos(exp(x_4)),0.213,0.175,0.22,12.555,3
27,sin( x_5 ),sin(x_5),0.213,0.168,0.215,6.428,2
27,( ( exp( exp( sin( sin( x_5 ) ) ) ) - x_1 ) - cos( ( exp( x_7 ) + log( x_5 ) ) ) ),-x_1 + exp(exp(sin(sin(x_5)))) - cos(exp(x_7) + log(x_5)),0.117,0.07,0.12,41.588,14
27,( exp( exp( x_5 ) ) - x_1 ),-x_1 + exp(exp(x_5)),0.187,0.147,0.178,13.544,5
27,( ( x_5 + x_7 ) - sin( x_7 ) ),x_5 + x_7 - sin(x_7),0.133,0.109,0.129,8.406,6
27,( ( exp( exp( sin( x_5 ) ) ) - x_1 ) - cos( ( exp( x_7 ) + log( x_5 ) ) ) ),-x_1 + exp(exp(sin(x_5))) - cos(exp(x_7) + log(x_5)),0.12,0.075,0.119,35.461,13
27,cos( ( -2.309 + x_4 ) ),cos(x_4 - 2.309),0.209,0.166,0.195,7.417,4
27,exp( exp( x_4 ) ),exp(exp(x_4)),0.213,0.167,0.22,12.555,3
28,sin( x_5 ),sin(x_5),0.212,0.18,0.216,6.428,2
28,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.205,0.163,0.18,7.417,4
28,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.159,0.126,0.159,13.544,5
28,( exp( exp( x_5 ) ) + ( x_7 + x_3 ) ),x_3 + x_7 + exp(exp(x_5)),0.123,0.093,0.119,14.533,7
28,( exp( exp( sin( x_5 ) ) ) + ( x_7 + x_3 ) ),x_3 + x_7 + exp(exp(sin(x_5))),0.1,0.072,0.092,20.66,8
28,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.144,0.112,0.139,19.671,6
28,( exp( exp( sin( sin( x_5 ) ) ) ) + ( x_7 + x_3 ) ),x_3 + x_7 + exp(exp(sin(sin(x_5)))),0.095,0.068,0.085,26.787,9
28,( exp( exp( sin( sin( x_5 ) ) ) ) + ( exp( sin( x_3 ) ) + x_7 ) ),x_7 + exp(exp(sin(sin(x_5)))) + exp(sin(x_3)),0.09,0.064,0.084,35.995,11
28,sin( exp( x_5 ) ),sin(exp(x_5)),0.212,0.18,0.216,12.555,3
29,sin( x_5 ),sin(x_5),0.212,0.23,0.174,6.428,2
29,( ( x_1 / x_2 ) + x_5 ),x_1/x_2 + x_5,0.178,0.188,0.153,2.279,5
29,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.204,0.199,0.156,7.417,4
30,sin( x_5 ),sin(x_5),0.202,0.184,0.292,6.428,2
30,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.196,0.178,0.23,7.417,4
30,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.15,0.141,0.215,13.544,5
30,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.135,0.131,0.187,19.671,6
30,exp( exp( x_4 ) ),exp(exp(x_4)),0.202,0.183,0.296,12.555,3
31,sin( x_5 ),sin(x_5),0.209,0.253,0.168,6.428,2
31,( ( cos( x_1 ) * x_4 ) + x_4 ),x_4*(cos(x_1) + 1),0.17,0.215,0.124,8.406,6
31,( log( cos( 3.642 ) ) / ( x_1 + x_5 ) ),(-0.130806882544154 + I*pi)/(x_1 + x_5),0.161,0.21,0.125,14.533,7
31,sin( exp( x_5 ) ),sin(exp(x_5)),0.209,0.253,0.168,12.555,3
31,cos( ( x_4 + -2.231 ) ),cos(x_4 - 2.231),0.201,0.249,0.163,7.417,4
32,sin( x_5 ),sin(x_5),0.215,0.193,0.178,6.428,2
32,( exp( exp( x_4 ) ) - x_7 ),-x_7 + exp(exp(x_4)),0.158,0.141,0.12,13.544,5
33,sin( x_5 ),sin(x_5),0.197,0.297,0.213,6.428,2
33,( exp( ( x_7 * log( sin( sin( x_5 ) ) ) ) ) - x_5 ),-x_5 + exp(x_7*log(sin(sin(x_5)))),0.127,0.168,0.145,26.787,9
33,( exp( x_5 ) + ( x_3 - x_2 ) ),-x_2 + x_3 + exp(x_5),0.168,0.246,0.183,8.406,6
33,( sin( ( x_7 * log( 0.62 ) ) ) - x_5 ),-x_5 - sin(0.478035800943*x_7),0.148,0.172,0.163,14.533,7
33,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.188,0.281,0.208,18.682,4
33,( x_5 + ( x_3 - x_2 ) ),-x_2 + x_3 + x_5,0.17,0.246,0.185,2.279,5
34,sin( x_5 ),sin(x_5),0.203,0.281,0.188,6.428,2
34,exp( exp( sin( x_4 ) ) ),exp(exp(sin(x_4))),0.203,0.279,0.19,18.682,4
34,cos( exp( ( x_1 + x_3 ) ) ),cos(exp(x_1 + x_3)),0.176,0.157,0.169,13.544,5
34,sin( exp( x_5 ) ),sin(exp(x_5)),0.203,0.281,0.188,12.555,3
35,sin( x_5 ),sin(x_5),0.213,0.19,0.195,6.428,2
35,( sin( sin( x_7 ) ) - ( x_7 + exp( x_5 ) ) ),-x_7 - exp(x_5) + sin(sin(x_7)),0.128,0.132,0.132,19.137,8
35,( ( x_7 + x_5 ) + x_5 ),2*x_5 + x_7,0.158,0.166,0.177,2.279,5
35,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.2,0.173,0.218,18.682,4
35,( sin( sin( x_7 ) ) - ( x_5 + x_7 ) ),-x_5 - x_7 + sin(sin(x_7)),0.129,0.137,0.136,14.533,7
35,exp( exp( x_4 ) ),exp(exp(x_4)),0.213,0.189,0.199,12.555,3
36,sin( x_5 ),sin(x_5),0.208,0.213,0.211,6.428,2
36,( x_7 - ( ( log( x_1 ) - 3.837 ) / x_5 ) ),(x_5*x_7 - log(x_1) + 3.837)/x_5,0.094,0.091,0.067,9.395,8
36,( x_7 - ( ( x_5 - 3.837 ) / x_5 ) ),x_7 - 1 + 3.837/x_5,0.139,0.124,0.143,3.268,7
36,( ( x_5 * -1.918 ) - sin( x_7 ) ),-1.918*x_5 - sin(x_7),0.152,0.126,0.167,8.406,6
37,sin( x_5 ),sin(x_5),0.214,0.195,0.185,6.428,2
37,( exp( x_7 ) + ( exp( exp( sin( x_5 ) ) ) - ( x_5 * ( log( x_1 ) + x_5 ) ) ) ),-x_5*(x_5 + log(x_1)) + exp(x_7) + exp(exp(sin(x_5))),0.11,0.072,0.082,31.846,14
37,( ( x_2 - x_3 ) - ( x_5 + x_7 ) ),x_2 - x_3 - x_5 - x_7,0.129,0.097,0.098,3.268,7
37,( exp( x_7 ) + ( exp( exp( x_5 ) ) - ( x_5 * ( log( x_1 ) - x_5 ) ) ) ),x_5*(x_5 - log(x_1)) + exp(x_7) + exp(exp(x_5)),0.124,0.086,0.096,25.719,13
37,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.201,0.166,0.202,7.417,4
37,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.161,0.131,0.131,13.544,5
37,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.146,0.112,0.117,19.671,6
38,sin( x_5 ),sin(x_5),0.208,0.197,0.227,6.428,2
38,sin( ( cos( cos( x_4 ) ) / ( cos( exp( sin( sin( x_5 ) ) ) ) - x_1 ) ) ),-sin(cos(cos(x_4))/(x_1 - cos(exp(sin(sin(x_5)))))),0.148,0.124,0.171,42.122,12
38,sin( sin( ( x_2 - x_5 ) ) ),sin(sin(x_2 - x_5)),0.198,0.155,0.208,13.544,5
38,( cos( x_5 ) / ( x_5 - x_2 ) ),-cos(x_5)/(x_2 - x_5),0.165,0.139,0.187,8.406,6
38,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.202,0.157,0.21,7.417,4
38,sin( ( cos( log( x_4 ) ) / ( cos( exp( x_5 ) ) - x_1 ) ) ),-sin(cos(log(x_4))/(x_1 - cos(exp(x_5)))),0.159,0.131,0.186,29.868,10
38,sin( ( sin( -2.216 ) / ( cos( exp( x_5 ) ) - x_1 ) ) ),sin(0.798977302356485/(x_1 - cos(exp(x_5)))),0.161,0.133,0.19,25.264,9
38,sin( ( cos( x_5 ) / ( x_5 - x_2 ) ) ),-sin(cos(x_5)/(x_2 - x_5)),0.164,0.138,0.186,14.533,7
39,sin( x_5 ),sin(x_5),0.2,0.203,0.289,6.428,2
39,( ( x_7 - ( sin( sin( x_5 ) ) * -4.793 ) ) / cos( cos( sin( x_2 ) ) ) ),(x_7 + 4.793*sin(sin(x_5)))/cos(cos(sin(x_2))),0.093,0.098,0.113,30.857,12
39,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.187,0.202,0.293,18.682,4
39,( x_7 - ( x_5 * -4.338 ) ),4.338*x_5 + x_7,0.137,0.139,0.168,2.279,5
39,( ( x_7 - ( sin( x_5 ) * -4.793 ) ) / cos( cos( x_1 ) ) ),(x_7 + 4.793*sin(x_5))/cos(cos(x_1)),0.096,0.102,0.115,20.126,10
39,( x_7 - ( sin( sin( x_5 ) ) * -4.697 ) ),x_7 + 4.697*sin(sin(x_5)),0.134,0.136,0.153,14.533,7
39,( ( x_7 - ( sin( x_5 ) * -4.793 ) ) / cos( cos( sin( x_2 ) ) ) ),(x_7 + 4.793*sin(x_5))/cos(cos(sin(x_2))),0.093,0.099,0.121,26.253,11
39,( x_7 - ( sin( x_5 ) * -4.338 ) ),x_7 + 4.338*sin(x_5),0.134,0.136,0.156,8.406,6
40,sin( x_5 ),sin(x_5),0.21,0.225,0.185,6.428,2
40,( ( x_3 + ( 2.964 * x_5 ) ) + x_7 ),x_3 + 2.964*x_5 + x_7,0.092,0.097,0.089,3.268,7
40,( x_7 + ( x_5 + exp( x_5 ) ) ),x_5 + x_7 + exp(x_5),0.15,0.161,0.16,8.406,6
40,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.199,0.195,0.191,7.417,4
40,( x_7 + ( x_5 + x_5 ) ),2*x_5 + x_7,0.159,0.17,0.167,2.279,5
41,sin( x_5 ),sin(x_5),0.206,0.22,0.22,6.428,2
41,( ( x_7 - ( x_5 * -2.792 ) ) + sin( x_3 ) ),2.792*x_5 + x_7 + sin(x_3),0.086,0.089,0.118,9.395,8
41,( x_7 - ( x_5 * -2.792 ) ),2.792*x_5 + x_7,0.135,0.136,0.165,2.279,5
41,( ( x_7 - ( x_5 * -2.792 ) ) + x_3 ),x_3 + 2.792*x_5 + x_7,0.089,0.105,0.122,3.268,7
42,sin( x_5 ),sin(x_5),0.221,0.168,0.153,6.428,2
42,exp( sin( ( ( x_3 / 1.953 ) + sin( x_5 ) ) ) ),exp(sin(0.512032770097286*x_3 + sin(x_5))),0.148,0.108,0.102,20.66,8
42,( ( x_3 / 1.953 ) + x_5 ),0.512032770097286*x_3 + x_5,0.195,0.156,0.151,2.279,5
42,( ( sin( x_7 ) / 1.953 ) + x_5 ),x_5 + 0.512032770097286*sin(x_7),0.152,0.146,0.142,8.406,6
42,sin( exp( x_5 ) ),sin(exp(x_5)),0.221,0.168,0.153,12.555,3
42,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.208,0.161,0.154,7.417,4
42,sin( ( ( sin( x_7 ) / 1.953 ) + x_5 ) ),sin(x_5 + 0.512032770097286*sin(x_7)),0.151,0.132,0.124,14.533,7
43,sin( x_5 ),sin(x_5),0.215,0.21,0.164,6.428,2
43,cos( ( exp( x_5 ) / x_4 ) ),cos(exp(x_5)/x_4),0.196,0.19,0.149,13.544,5
43,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.206,0.201,0.142,18.682,4
44,sin( x_5 ),sin(x_5),0.213,0.163,0.226,6.428,2
44,( exp( x_4 ) + ( x_2 - ( x_7 + x_3 ) ) ),x_2 - x_3 - x_7 + exp(x_4),0.125,0.086,0.163,9.395,8
44,( x_5 + ( x_7 + x_5 ) ),2*x_5 + x_7,0.166,0.127,0.149,2.279,5
44,( x_5 + ( x_7 + exp( x_5 ) ) ),x_5 + x_7 + exp(x_5),0.158,0.118,0.141,8.406,6
44,cos( exp( x_4 ) ),cos(exp(x_4)),0.212,0.163,0.237,12.555,3
45,sin( x_5 ),sin(x_5),0.214,0.141,0.242,6.428,2
45,( x_4 - ( sin( x_7 ) + exp( x_5 ) ) ),x_4 - exp(x_5) - sin(x_7),0.159,0.136,0.176,13.01,7
45,sin( exp( x_5 ) ),sin(exp(x_5)),0.214,0.141,0.242,12.555,3
46,sin( x_5 ),sin(x_5),0.217,0.158,0.193,6.428,2
46,( ( sin( x_7 ) + x_3 ) - exp( exp( x_4 ) ) ),x_3 - exp(exp(x_4)) + sin(x_7),0.133,0.084,0.133,19.137,8
46,( x_7 - exp( exp( x_4 ) ) ),x_7 - exp(exp(x_4)),0.159,0.115,0.14,13.544,5
47,sin( x_5 ),sin(x_5),0.201,0.247,0.232,6.428,2
47,( x_7 - exp( ( x_4 - x_5 ) ) ),x_7 - exp(x_4 - x_5),0.135,0.154,0.128,8.406,6
47,( ( x_3 - x_2 ) + x_5 ),-x_2 + x_3 + x_5,0.176,0.178,0.206,2.279,5
47,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.192,0.217,0.235,18.682,4
47,sin( exp( x_5 ) ),sin(exp(x_5)),0.201,0.247,0.232,12.555,3
48,sin( x_5 ),sin(x_5),0.208,0.212,0.216,6.428,2
48,( exp( exp( sin( sin( x_5 ) ) ) ) + x_7 ),x_7 + exp(exp(sin(sin(x_5)))),0.142,0.116,0.109,25.798,7
48,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.158,0.144,0.143,13.544,5
48,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.145,0.123,0.119,19.671,6
49,sin( x_5 ),sin(x_5),0.215,0.198,0.175,6.428,2
49,( ( exp( x_5 ) + sin( x_7 ) ) - exp( x_4 ) ),-exp(x_4) + exp(x_5) + sin(x_7),0.148,0.158,0.115,17.614,8
49,( ( x_5 + x_7 ) - x_4 ),-x_4 + x_5 + x_7,0.177,0.179,0.146,2.279,5
49,( ( x_5 + x_7 ) - exp( x_4 ) ),x_5 + x_7 - exp(x_4),0.158,0.162,0.132,8.406,6
49,( ( x_5 + sin( x_7 ) ) - exp( x_4 ) ),x_5 - exp(x_4) + sin(x_7),0.15,0.161,0.118,13.01,7
50,sin( x_5 ),sin(x_5),0.204,0.194,0.265,6.428,2
50,( x_7 + ( x_3 + ( x_5 + x_5 ) ) ),x_3 + 2*x_5 + x_7,0.12,0.15,0.09,3.268,7
50,( sin( x_3 ) + ( x_5 + x_5 ) ),2*x_5 + sin(x_3),0.156,0.163,0.197,8.406,6
50,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.196,0.188,0.225,7.417,4
50,( x_5 + ( x_5 + x_7 ) ),2*x_5 + x_7,0.16,0.172,0.151,2.279,5


==> energyheating_True.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes
1,( 0.017 / x_5 ),0.017/x_5,0.217,0.168,0.189,1.087,3
1,( -0.02 * ( 0.017 * ( ( x_1 * x_3 ) + ( ( x_3 + x_7 ) + ( 1.89 / ( x_5 / 1.617 ) ) ) ) ) ),-(0.00034*x_5*(x_1*x_3 + x_3 + x_7) + 0.0010390842)/x_5,0.087,0.055,0.094,7.335,17
1,( ( ( -3.235 * x_5 ) - x_7 ) - x_3 ),-x_3 - 3.235*x_5 - x_7,0.094,0.062,0.103,2.872,7
1,( ( -3.235 / x_5 ) - x_7 ),-x_7 - 3.235/x_5,0.141,0.11,0.128,1.98,5
1,( ( x_1 * x_3 ) + ( ( x_3 + x_7 ) + ( 1.89 / ( x_5 / 1.617 ) ) ) ),x_1*x_3 + x_3 + x_7 + 3.05613/x_5,0.087,0.055,0.094,5.55,13
1,( 0.017 * ( ( x_1 * x_3 ) + ( ( x_3 + x_7 ) + ( 1.89 / ( x_5 / 1.617 ) ) ) ) ),(0.017*x_5*(x_1*x_3 + x_3 + x_7) + 0.05195421)/x_5,0.087,0.055,0.094,6.442,15
2,( -0.007 / x_5 ),-0.007/x_5,0.213,0.211,0.176,1.087,3
2,( ( ( 4.854 * ( ( 0.018 + x_3 ) + ( ( 3.966 * x_5 ) + x_7 ) ) ) + x_3 ) + ( ( ( ( x_3 + x_7 ) + x_3 ) * x_5 ) + x_7 ) ),5.854*x_3 + x_5*(2*x_3 + x_7) + 19.250964*x_5 + 5.854*x_7 + 0.087372,0.076,0.1,0.079,10.012,23
2,( ( x_5 * 3.343 ) + x_7 ),3.343*x_5 + x_7,0.136,0.141,0.132,1.98,5
2,( ( x_5 * 3.343 ) + ( x_3 + x_7 ) ),x_3 + 3.343*x_5 + x_7,0.09,0.104,0.087,2.872,7
3,( 0.024 / x_5 ),0.024/x_5,0.212,0.205,0.191,1.087,3
3,( x_5 + ( ( ( x_7 + sin( x_3 ) ) + x_5 ) + ( 2.987 / ( x_5 + x_1 ) ) ) ),((x_1 + x_5)*(2*x_5 + x_7 + sin(x_3)) + 2.987)/(x_1 + x_5),0.084,0.096,0.07,14.071,14
3,( x_7 - ( x_4 - ( 3.559 / ( x_5 + x_1 ) ) ) ),((x_1 + x_5)*(-x_4 + x_7) + 3.559)/(x_1 + x_5),0.087,0.105,0.069,3.765,9
3,( x_7 + ( 3.434 / x_5 ) ),x_7 + 3.434/x_5,0.137,0.143,0.123,1.98,5
3,( ( 3.434 / x_5 ) + ( x_3 + x_7 ) ),x_3 + x_7 + 3.434/x_5,0.092,0.105,0.07,2.872,7
4,( 0.001 / x_5 ),0.001/x_5,0.215,0.156,0.214,1.087,3
4,( x_3 + ( x_7 - ( -3.282 * x_5 ) ) ),x_3 + 3.282*x_5 + x_7,0.093,0.073,0.098,2.872,7
4,( x_7 - ( -3.282 * x_5 ) ),3.282*x_5 + x_7,0.14,0.102,0.143,1.98,5
5,( -0.004 / x_5 ),-0.004/x_5,0.203,0.166,0.299,1.087,3
5,( x_7 + ( 3.093 * x_5 ) ),3.093*x_5 + x_7,0.132,0.13,0.181,1.98,5
5,( x_7 + ( x_3 + ( 3.093 * x_5 ) ) ),x_3 + 3.093*x_5 + x_7,0.09,0.071,0.123,2.872,7
5,( ( 0.069 + ( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( ( x_3 / 1.308 ) - ( x_5 / -0.154 ) ) ) ) - ( x_1 / x_5 ) ),-x_1/x_5 + 0.764525993883792*x_3 + 6.49350649350649*x_5 + 2*x_7 + 0.069 + 1/x_3,0.064,0.056,0.08,10.012,23
5,( ( x_3 + 3.093 ) + ( -0.004 + ( x_7 + ( 3.093 * x_5 ) ) ) ),x_3 + 3.093*x_5 + x_7 + 3.089,0.09,0.071,0.123,4.657,11
5,( ( ( x_7 / ( 3.093 * x_5 ) ) + ( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( ( x_3 / 1.308 ) - ( x_5 / -0.154 ) ) ) ) - ( x_1 / x_5 ) ),-x_1/x_5 + 0.764525993883792*x_3 + 6.49350649350649*x_5 + 2*x_7 + 0.323310701584222*x_7/x_5 + 1/x_3,0.06,0.055,0.071,11.797,27
5,( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( x_3 - ( x_5 / -0.154 ) ) ),x_3 + 6.49350649350649*x_5 + 2*x_7 + 1/x_3,0.07,0.057,0.089,6.442,15
5,( ( ( x_7 / ( x_7 + ( 3.093 * x_5 ) ) ) + ( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( ( x_3 / 1.308 ) - ( x_5 / -0.154 ) ) ) ) - ( x_1 / x_5 ) ),-x_1/x_5 + 0.764525993883792*x_3 + 6.49350649350649*x_5 + 2*x_7 + x_7/(3.093*x_5 + x_7) + 1/x_3,0.057,0.053,0.066,12.689,29
6,( 0.004 / x_5 ),0.004/x_5,0.222,0.167,0.15,1.087,3
6,( ( ( ( ( 0.004 + x_4 ) - x_5 ) - x_5 ) - x_7 ) - ( ( ( ( ( ( ( -3.383 / x_5 ) - 0.004 ) - ( x_7 / x_7 ) ) / x_5 ) - x_3 ) / x_3 ) / -4.654 ) ),x_4 - 2*x_5 - x_7 - 0.210868929952729 - 0.21572840567254/(x_3*x_5) - 0.726901590030082/(x_3*x_5**2),0.058,0.049,0.042,11.797,27
6,( ( -3.034 * x_5 ) - x_7 ),-3.034*x_5 - x_7,0.143,0.119,0.104,1.98,5
6,( ( -3.383 / x_5 ) - ( x_3 + x_7 ) ),-x_3 - x_7 - 3.383/x_5,0.097,0.074,0.061,2.872,7
6,( ( ( ( ( 0.004 + x_4 ) - x_5 ) - x_5 ) - x_7 ) - ( ( ( ( ( ( ( -3.383 / x_5 ) - 0.004 ) - 0.004 ) / x_5 ) - x_3 ) / x_3 ) / -4.654 ) ),x_4 - 2*x_5 - x_7 - 0.210868929952729 - 0.00171895143962183/(x_3*x_5) - 0.726901590030082/(x_3*x_5**2),0.069,0.057,0.052,10.905,25
7,( -0.008 * x_5 ),-0.008*x_5,0.196,0.245,0.28,1.087,3
7,( ( 0.278 * ( ( x_4 + ( x_3 + x_7 ) ) + x_5 ) ) + x_5 ),0.278*x_3 + 0.278*x_4 + 1.278*x_5 + 0.278*x_7,0.085,0.119,0.116,4.657,11
7,( ( 0.278 * x_7 ) + x_5 ),x_5 + 0.278*x_7,0.128,0.169,0.17,1.98,5
7,( ( 0.278 * ( x_3 + x_7 ) ) + x_5 ),0.278*x_3 + x_5 + 0.278*x_7,0.085,0.12,0.114,2.872,7
8,( -0.003 / x_5 ),-0.003/x_5,0.205,0.216,0.238,1.087,3
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( ( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( -0.003 / x_5 ) + x_7 ) ) + x_5 ) ) + x_3 ) ),(x_2*x_5 + (2*x_5*(2*x_5 + x_7) - 0.003)*(x_3 + 3*x_5 + x_7))/(2*x_5*(2*x_5 + x_7) - 0.003),0.074,0.08,0.074,11.797,27
8,( ( 3.845 / x_5 ) + x_7 ),x_7 + 3.845/x_5,0.134,0.159,0.149,1.98,5
8,( ( 3.845 / x_5 ) + ( x_7 + x_3 ) ),x_3 + x_7 + 3.845/x_5,0.091,0.102,0.101,2.872,7
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( ( ( x_5 + x_5 ) + ( ( -0.003 / x_6 ) + x_7 ) ) + x_5 ) ) + x_3 ) ),(x_2*x_6 + (x_6*(3*x_5 + x_7) - 0.003)*(x_3 + 3*x_5 + x_7))/(x_6*(3*x_5 + x_7) - 0.003),0.078,0.089,0.084,10.012,23
8,( ( ( x_5 + x_5 ) + x_5 ) + ( x_7 + x_3 ) ),x_3 + 3*x_5 + x_7,0.091,0.098,0.1,3.765,9
8,( -0.003 * ( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( x_5 + x_5 ) ) + x_3 ) ) ),-0.0015*x_2/x_5 - 0.003*x_3 - 0.009*x_5 - 0.003*x_7,0.081,0.096,0.091,7.335,17
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( x_5 + x_5 ) ) + x_3 ) ),x_2/(2*x_5) + x_3 + 3*x_5 + x_7,0.081,0.096,0.091,6.442,15
9,( 0.003 / x_5 ),0.003/x_5,0.212,0.19,0.205,1.087,3
9,( x_7 - ( -3.313 / x_5 ) ),x_7 + 3.313/x_5,0.135,0.149,0.132,1.98,5
9,( ( x_7 + x_3 ) - ( -3.528 / x_5 ) ),x_3 + x_7 + 3.528/x_5,0.093,0.085,0.088,2.872,7
10,( -0.002 / x_5 ),-0.002/x_5,0.207,0.218,0.218,1.087,3
10,( ( ( x_5 + x_3 ) + ( ( ( x_3 / x_3 ) + x_7 ) + x_5 ) ) + x_5 ),x_3 + 3*x_5 + x_7 + 1,0.081,0.101,0.085,5.55,13
10,( x_5 + ( ( x_3 + x_7 ) / 3.537 ) ),0.282725473565168*x_3 + x_5 + 0.282725473565168*x_7,0.089,0.107,0.097,2.872,7
10,( x_5 + ( x_7 / 3.537 ) ),x_5 + 0.282725473565168*x_7,0.134,0.15,0.145,1.98,5
11,( -0.003 * x_5 ),-0.003*x_5,0.208,0.173,0.253,1.087,3
11,( x_5 + ( x_7 / 3.258 ) ),x_5 + 0.306936771025169*x_7,0.136,0.123,0.154,1.98,5
11,( x_5 + ( ( x_7 + x_3 ) / 3.258 ) ),0.306936771025169*x_3 + x_5 + 0.306936771025169*x_7,0.087,0.095,0.119,2.872,7
11,( x_5 * -0.003 ),-0.003*x_5,0.208,0.173,0.253,1.087,3
12,( -0.016 / x_5 ),-0.016/x_5,0.207,0.193,0.243,1.087,3
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_4 / ( ( ( ( 3.257 * x_5 ) + x_7 ) * ( -0.037 + ( -0.037 / -0.037 ) ) ) + x_3 ) ) ) + x_3 ),(x_4 + (x_3 + 3.136491*x_5 + 0.963*x_7)*(x_3 + 3.257*x_5 + x_7))/(x_3 + 3.136491*x_5 + 0.963*x_7),0.078,0.065,0.107,10.012,23
12,( ( 3.396 / x_5 ) + x_7 ),x_7 + 3.396/x_5,0.136,0.121,0.152,1.98,5
12,( ( ( 3.396 / x_5 ) + x_7 ) + x_3 ),x_3 + x_7 + 3.396/x_5,0.091,0.072,0.114,2.872,7
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_4 / ( ( ( ( 3.257 * x_5 ) + x_7 ) + -0.037 ) + x_3 ) ) ) + x_3 ),(x_4 + (x_3 + 3.257*x_5 + x_7)*(x_3 + 3.257*x_5 + x_7 - 0.037))/(x_3 + 3.257*x_5 + x_7 - 0.037),0.079,0.065,0.108,8.227,19
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_2 / x_5 ) ) + x_3 ),x_2/x_5 + x_3 + 3.257*x_5 + x_7,0.082,0.067,0.107,4.657,11
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_4 / ( ( ( 3.396 / x_5 ) + x_7 ) + x_3 ) ) ) + x_3 ),(x_4*x_5 + (x_5*(x_3 + x_7) + 3.396)*(x_3 + 3.257*x_5 + x_7))/(x_5*(x_3 + x_7) + 3.396),0.08,0.066,0.108,7.335,17
12,( ( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_2 / x_5 ) ) + x_3 ) * -0.016 ),-0.016*x_2/x_5 - 0.016*x_3 - 0.052112*x_5 - 0.016*x_7,0.082,0.067,0.107,5.55,13
13,( 0.01 * x_5 ),0.01*x_5,0.205,0.25,0.198,1.087,3
13,( ( ( ( 3.116 * x_5 ) + ( x_7 + x_3 ) ) + ( x_5 / ( ( ( x_7 / -3.333 ) - x_5 ) - ( x_5 * -0.014 ) ) ) ) + ( x_5 * x_2 ) ),(-x_5 + (0.986*x_5 + 0.3000300030003*x_7)*(x_2*x_5 + x_3 + 3.116*x_5 + x_7))/(0.986*x_5 + 0.3000300030003*x_7),0.072,0.092,0.074,10.012,23
13,( ( x_7 / -3.278 ) - x_5 ),-x_5 - 0.305064063453325*x_7,0.132,0.156,0.149,1.98,5
13,( ( ( x_7 + x_3 ) / -3.333 ) - x_5 ),-0.3000300030003*x_3 - x_5 - 0.3000300030003*x_7,0.089,0.108,0.092,2.872,7
13,( ( ( 3.116 * x_5 ) + ( x_7 + x_3 ) ) + ( x_5 / ( ( x_3 / 0.01 ) - x_5 ) ) ),(x_5 + (100.0*x_3 - x_5)*(x_3 + 3.116*x_5 + x_7))/(100.0*x_3 - x_5),0.08,0.094,0.081,6.442,15
13,( ( ( ( 3.116 * x_5 ) + ( x_7 + x_3 ) ) + ( x_5 / ( ( x_7 / -3.333 ) - x_5 ) ) ) + ( x_5 * x_2 ) ),(-x_5 + (x_5 + 0.3000300030003*x_7)*(x_2*x_5 + x_3 + 3.116*x_5 + x_7))/(x_5 + 0.3000300030003*x_7),0.072,0.092,0.074,8.227,19
13,( x_5 * 0.01 ),0.01*x_5,0.205,0.25,0.198,1.087,3
14,( -0.005 / x_5 ),-0.005/x_5,0.221,0.189,0.135,1.087,3
14,( ( x_7 + ( x_5 + ( 3.675 / ( x_1 + x_5 ) ) ) ) / -4.982 ),-(0.200722601364914*(x_1 + x_5)*(x_5 + x_7) + 0.737655560016058)/(x_1 + x_5),0.09,0.095,0.053,4.657,11
14,( x_7 - ( -3.125 * x_5 ) ),3.125*x_5 + x_7,0.141,0.134,0.102,1.98,5
14,( ( x_7 - ( -3.125 * x_5 ) ) + x_3 ),x_3 + 3.125*x_5 + x_7,0.096,0.096,0.052,2.872,7
14,( x_7 + ( x_5 + ( 3.675 / ( x_1 + x_5 ) ) ) ),((x_1 + x_5)*(x_5 + x_7) + 3.675)/(x_1 + x_5),0.09,0.095,0.053,3.765,9
15,( ( ( x_2 / ( -0.039 + ( x_7 - ( -3.358 / x_5 ) ) ) ) + x_3 ) + ( x_7 - ( -3.358 * x_5 ) ) ),(x_2*x_5 + (x_5*(x_7 - 0.039) + 3.358)*(x_3 + 3.358*x_5 + x_7))/(x_5*(x_7 - 0.039) + 3.358),0.081,0.066,0.093,7.335,17
15,( x_3 + ( x_7 - ( -3.358 * x_5 ) ) ),x_3 + 3.358*x_5 + x_7,0.093,0.072,0.1,2.872,7
15,( 0.025 / x_5 ),0.025/x_5,0.218,0.169,0.181,1.087,3
15,( x_7 - ( -3.358 * x_5 ) ),3.358*x_5 + x_7,0.137,0.12,0.143,1.98,5
16,( 0.006 / x_5 ),0.006/x_5,0.21,0.161,0.249,1.087,3
16,( ( x_1 * x_5 ) + ( ( x_2 - ( 0.006 / x_5 ) ) - ( x_7 + ( ( x_5 + x_5 ) - ( ( -0.087 / x_3 ) - x_3 ) ) ) ) ),x_1*x_5 + x_2 - x_3 - 2*x_5 - x_7 - 0.006/x_5 - 0.087/x_3,0.079,0.073,0.093,9.12,21
16,( ( 3.89 / x_5 ) + x_7 ),x_7 + 3.89/x_5,0.139,0.11,0.157,1.98,5
16,( ( ( 3.89 / x_5 ) + x_3 ) + x_7 ),x_3 + x_7 + 3.89/x_5,0.093,0.076,0.114,2.872,7
16,( ( x_1 * x_5 ) + ( ( x_2 - 0.451 ) - ( x_7 + ( ( x_5 + x_5 ) - ( ( -0.087 / x_3 ) - x_3 ) ) ) ) ),x_1*x_5 + x_2 - x_3 - 2*x_5 - x_7 - 0.451 - 0.087/x_3,0.079,0.073,0.093,8.227,19
17,( 0.015 / x_5 ),0.015/x_5,0.214,0.189,0.191,1.087,3
17,( ( ( ( x_3 + x_7 ) / ( 4.142 / x_5 ) ) + x_4 ) + ( ( x_3 + x_7 ) + ( 4.142 / x_5 ) ) ),(x_5*(x_3 + x_4 + 0.241429261226461*x_5*(x_3 + x_7) + x_7) + 4.142)/x_5,0.08,0.05,0.084,7.335,17
17,( x_7 + ( 3.274 * x_5 ) ),3.274*x_5 + x_7,0.142,0.093,0.134,1.98,5
17,( ( x_3 + x_7 ) + ( 3.274 / x_5 ) ),x_3 + x_7 + 3.274/x_5,0.095,0.062,0.093,2.872,7
17,( ( x_3 / x_3 ) + ( ( x_3 + x_7 ) + ( 3.274 * x_5 ) ) ),x_3 + 3.274*x_5 + x_7 + 1,0.084,0.061,0.08,4.657,11
18,( 0.001 / x_5 ),0.001/x_5,0.211,0.165,0.239,1.087,3
18,( x_7 - ( x_5 * -3.242 ) ),3.242*x_5 + x_7,0.133,0.133,0.166,1.98,5
18,( ( x_7 - ( x_5 * -3.242 ) ) + x_3 ),x_3 + 3.242*x_5 + x_7,0.09,0.087,0.111,2.872,7
18,( ( ( x_7 + x_5 ) - ( x_5 * -3.242 ) ) + x_3 ),x_3 + 4.242*x_5 + x_7,0.094,0.086,0.121,3.765,9
19,( 0.004 / x_5 ),0.004/x_5,0.2,0.219,0.268,1.087,3
19,( ( x_1 / 3.979 ) + ( x_7 + ( ( 4.999 + x_5 ) / ( x_5 - x_2 ) ) ) ),(-x_5 + (0.251319426991706*x_1 + x_7)*(x_2 - x_5) - 4.999)/(x_2 - x_5),0.083,0.098,0.091,5.55,13
19,( ( -3.456 * x_5 ) - x_7 ),-3.456*x_5 - x_7,0.135,0.136,0.144,1.98,5
19,( x_3 - ( ( -3.456 / x_5 ) - x_7 ) ),x_3 + x_7 + 3.456/x_5,0.089,0.103,0.099,2.872,7
19,( x_5 + ( x_7 + ( ( 3.931 + x_5 ) / ( x_5 - x_2 ) ) ) ),(-x_5 + (x_2 - x_5)*(x_5 + x_7) - 3.931)/(x_2 - x_5),0.083,0.098,0.094,4.657,11
20,( -0.003 / x_5 ),-0.003/x_5,0.194,0.283,0.257,1.087,3
20,( x_7 - ( -3.349 * x_5 ) ),3.349*x_5 + x_7,0.127,0.185,0.156,1.98,5
20,( ( x_3 - ( -3.349 * x_5 ) ) + x_7 ),x_3 + 3.349*x_5 + x_7,0.086,0.134,0.093,2.872,7
20,( ( ( x_3 - ( -2.948 * x_5 ) ) + x_7 ) + ( x_3 / x_3 ) ),x_3 + 2.948*x_5 + x_7 + 1,0.079,0.119,0.087,4.657,11
21,( x_5 * -0.002 ),-0.002*x_5,0.203,0.29,0.175,1.087,3
21,( ( ( ( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + -0.04 ) / 0.304 ) + ( ( x_5 * x_7 ) + ( x_5 / x_3 ) ) ) * -0.002 ),-0.00657894736842105*x_3 - 0.002*x_5*x_7 - 0.0216412742382272*x_5 - 0.00657894736842105*x_7 + 0.000263157894736842 - 0.002*x_5/x_3,0.071,0.093,0.063,9.12,21
21,( ( x_7 * 0.304 ) + x_5 ),x_5 + 0.304*x_7,0.13,0.197,0.123,1.98,5
21,( ( ( x_3 + x_7 ) * 0.304 ) + x_5 ),0.304*x_3 + x_5 + 0.304*x_7,0.089,0.124,0.079,2.872,7
21,( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + ( ( ( x_3 + x_7 ) * 0.304 ) / x_5 ) ),(0.304*x_3 + x_5*(x_3 + 3.28947368421053*x_5 + x_7) + 0.304*x_7)/x_5,0.075,0.105,0.068,6.442,15
21,( ( ( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + -0.04 ) / 0.304 ) + ( ( x_5 * x_7 ) + ( x_5 / x_3 ) ) ),3.28947368421053*x_3 + x_5*x_7 + 10.8206371191136*x_5 + 3.28947368421053*x_7 - 0.131578947368421 + x_5/x_3,0.071,0.093,0.063,8.227,19
21,( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + ( x_2 / x_5 ) ),x_2/x_5 + x_3 + 3.28947368421053*x_5 + x_7,0.08,0.11,0.075,4.657,11
21,( -0.002 * x_5 ),-0.002*x_5,0.203,0.29,0.175,1.087,3
22,( 0.008 / x_5 ),0.008/x_5,0.199,0.274,0.228,1.087,3
22,( x_7 - ( -3.427 * x_5 ) ),3.427*x_5 + x_7,0.131,0.152,0.164,1.98,5
22,( x_3 + ( x_7 - ( -3.287 * x_5 ) ) ),x_3 + 3.287*x_5 + x_7,0.089,0.093,0.11,2.872,7
22,( ( -3.287 - x_5 ) * ( x_3 + ( x_7 - ( -3.287 * x_5 ) ) ) ),-(x_5 + 3.287)*(x_3 + 3.287*x_5 + x_7),0.076,0.075,0.096,4.657,11
22,( x_7 - ( ( -3.287 - x_5 ) * ( x_3 + ( x_7 - ( -3.596 * x_5 ) ) ) ) ),x_7 + (x_5 + 3.287)*(x_3 + 3.596*x_5 + x_7),0.075,0.072,0.104,5.55,13
23,( 0.004 / x_5 ),0.004/x_5,0.208,0.18,0.246,1.087,3
23,( ( x_7 / -3.295 ) - x_5 ),-x_5 - 0.303490136570561*x_7,0.138,0.118,0.142,1.98,5
23,( ( ( x_3 + x_7 ) / -3.295 ) - x_5 ),-0.303490136570561*x_3 - x_5 - 0.303490136570561*x_7,0.095,0.07,0.082,2.872,7
23,( ( ( x_7 + ( x_3 + -4.821 ) ) / -3.295 ) - x_5 ),-0.303490136570561*x_3 - x_5 - 0.303490136570561*x_7 + 1.46312594840668,0.095,0.07,0.082,3.765,9
23,( ( ( x_4 + ( x_3 + x_7 ) ) / ( x_5 - 4.045 ) ) - x_5 ),(x_3 + x_4 - x_5*(x_5 - 4.045) + x_7)/(x_5 - 4.045),0.084,0.064,0.067,4.657,11
23,( ( ( ( x_7 + x_3 ) + ( x_5 + -4.855 ) ) / ( x_5 - 4.045 ) ) - x_5 ),(x_3 - x_5*(x_5 - 4.045) + x_5 + x_7 - 4.855)/(x_5 - 4.045),0.084,0.056,0.068,5.55,13
24,( -0.003 * x_5 ),-0.003*x_5,0.202,0.233,0.239,1.087,3
24,( x_5 + ( x_7 / 3.179 ) ),x_5 + 0.314564328405159*x_7,0.132,0.162,0.142,1.98,5
24,( ( x_7 + ( x_5 * 3.179 ) ) + x_3 ),x_3 + 3.179*x_5 + x_7,0.086,0.134,0.088,2.872,7
24,( ( x_3 + ( ( x_2 / x_5 ) + x_7 ) ) + ( x_5 * 3.179 ) ),x_2/x_5 + x_3 + 3.179*x_5 + x_7,0.079,0.12,0.076,4.657,11
24,( x_5 * -0.003 ),-0.003*x_5,0.202,0.233,0.239,1.087,3
25,( -0.006 / x_5 ),-0.006/x_5,0.207,0.23,0.205,1.087,3
25,( ( ( x_3 + x_7 ) / 3.194 ) + x_5 ),0.313087038196619*x_3 + x_5 + 0.313087038196619*x_7,0.087,0.107,0.106,2.872,7
25,( ( x_7 / 3.194 ) + x_5 ),x_5 + 0.313087038196619*x_7,0.134,0.143,0.15,1.98,5
25,( ( ( ( ( 0.065 / x_3 ) + x_3 ) + x_5 ) + x_5 ) + ( x_5 + x_7 ) ),x_3 + 3*x_5 + x_7 + 0.065/x_3,0.085,0.104,0.104,5.55,13
25,( ( ( ( 3.658 + ( x_5 + x_7 ) ) + x_5 ) + x_3 ) / ( ( x_5 * x_5 ) + ( x_5 + -4.293 ) ) ),(x_3 + 2*x_5 + x_7 + 3.658)/(x_5**2 + x_5 - 4.293),0.073,0.098,0.097,7.335,17
26,( 0.008 / x_5 ),0.008/x_5,0.213,0.176,0.209,1.087,3
26,( sin( x_7 ) - ( ( ( x_5 + ( x_3 + ( ( x_2 * x_5 ) + ( ( ( x_5 + x_7 ) + x_5 ) + x_7 ) ) ) ) + 0.008 ) + x_5 ) ),-x_2*x_5 - x_3 - 4*x_5 - 2*x_7 + sin(x_7) - 0.008,0.08,0.055,0.087,17.641,22
26,( ( x_5 * 3.221 ) + x_7 ),3.221*x_5 + x_7,0.138,0.115,0.146,1.98,5
26,( x_3 + ( ( x_5 * 3.221 ) + x_7 ) ),x_3 + 3.221*x_5 + x_7,0.093,0.063,0.108,2.872,7
26,( ( 0.008 / x_5 ) + ( x_3 + ( ( x_5 * 3.221 ) + x_7 ) ) ),x_3 + 3.221*x_5 + x_7 + 0.008/x_5,0.093,0.063,0.108,4.657,11
26,( ( ( -3.715 / x_5 ) - x_3 ) - ( ( ( x_5 + ( x_3 + ( x_5 + ( ( ( x_5 + x_7 ) + x_5 ) + x_7 ) ) ) ) * 1.776 ) + -3.715 ) ),-2.776*x_3 - 7.104*x_5 - 3.552*x_7 + 3.715 - 3.715/x_5,0.092,0.062,0.107,10.012,23
26,( ( ( -3.715 / x_5 ) - x_3 ) - ( ( ( x_5 + ( x_3 + ( ( x_5 + ( 0.008 + ( x_7 + ( x_5 * 2.55 ) ) ) ) + ( ( ( x_5 + x_7 ) / x_5 ) + x_7 ) ) ) ) * 1.776 ) - x_5 ) ),-2.776*x_3 - 7.0808*x_5 - 3.552*x_7 - 1.790208 - 1.776*x_7/x_5 - 3.715/x_5,0.089,0.061,0.103,13.582,31
26,( ( ( -3.715 / x_5 ) - x_3 ) - ( ( ( x_5 + ( x_3 + ( ( x_5 + ( 0.008 + ( x_7 + ( x_5 * 2.55 ) ) ) ) + ( 0.008 + x_7 ) ) ) ) * 1.776 ) - x_5 ) ),-2.776*x_3 - 7.0808*x_5 - 3.552*x_7 - 0.028416 - 3.715/x_5,0.092,0.062,0.107,11.797,27
27,( 0.009 / x_5 ),0.009/x_5,0.213,0.168,0.215,1.087,3
27,( x_3 + ( x_7 + ( 3.407 * x_5 ) ) ),x_3 + 3.407*x_5 + x_7,0.095,0.053,0.102,2.872,7
27,( x_7 + ( 3.407 / x_5 ) ),x_7 + 3.407/x_5,0.139,0.106,0.142,1.98,5
28,( -0.015 / x_5 ),-0.015/x_5,0.212,0.18,0.216,1.087,3
28,( ( x_5 * 3.171 ) + x_7 ),3.171*x_5 + x_7,0.14,0.11,0.13,1.98,5
28,( ( x_5 * 4.15 ) + ( x_3 + x_7 ) ),x_3 + 4.15*x_5 + x_7,0.099,0.07,0.09,2.872,7
28,( ( x_5 * 4.15 ) + ( ( x_3 + x_4 ) + x_7 ) ),x_3 + x_4 + 4.15*x_5 + x_7,0.095,0.068,0.084,3.765,9
29,( 0.001 / x_5 ),0.001/x_5,0.212,0.23,0.175,1.087,3
29,( 0.001 * ( ( ( ( ( x_5 * 4.331 ) + ( ( x_5 * x_2 ) + x_7 ) ) + x_3 ) * 4.331 ) + ( x_7 - x_5 ) ) ),0.004331*x_2*x_5 + 0.004331*x_3 + 0.017757561*x_5 + 0.005331*x_7,0.083,0.087,0.072,8.227,19
29,( ( 3.29 / x_5 ) + x_7 ),x_7 + 3.29/x_5,0.137,0.153,0.118,1.98,5
29,( ( ( x_5 * 3.29 ) + x_7 ) + x_3 ),x_3 + 3.29*x_5 + x_7,0.091,0.108,0.082,2.872,7
29,( ( ( x_5 * 4.331 ) + ( ( x_5 * x_2 ) + x_7 ) ) + x_3 ),x_2*x_5 + x_3 + 4.331*x_5 + x_7,0.089,0.09,0.072,4.657,11
30,( 0.008 / x_5 ),0.008/x_5,0.202,0.184,0.292,1.087,3
30,( ( x_7 / 3.307 ) + x_5 ),x_5 + 0.302388872089507*x_7,0.132,0.131,0.174,1.98,5
30,( ( ( x_3 + x_7 ) / 3.278 ) + x_5 ),0.305064063453325*x_3 + x_5 + 0.305064063453325*x_7,0.088,0.097,0.112,2.872,7
31,( -0.002 / x_5 ),-0.002/x_5,0.209,0.253,0.168,1.087,3
31,( x_5 + ( 0.413 * x_7 ) ),x_5 + 0.413*x_7,0.143,0.149,0.149,1.98,5
31,( ( x_3 + x_7 ) + ( 2.056 * x_5 ) ),x_3 + 2.056*x_5 + x_7,0.116,0.121,0.116,2.872,7
31,( x_5 + ( ( x_3 + x_7 ) + ( x_5 + x_5 ) ) ),x_3 + 3*x_5 + x_7,0.091,0.116,0.079,3.765,9
31,( ( ( ( ( x_5 + x_3 ) + x_7 ) + x_5 ) - x_2 ) - ( x_1 / x_5 ) ),-x_1/x_5 - x_2 + x_3 + 2*x_5 + x_7,0.085,0.11,0.083,5.55,13
31,( ( exp( x_5 ) * ( ( cos( x_2 ) + ( x_5 + x_5 ) ) + x_7 ) ) + ( ( x_3 + ( ( x_5 + ( ( ( x_5 + x_3 ) + x_7 ) + x_5 ) ) + x_5 ) ) + x_5 ) ),2*x_3 + 5*x_5 + x_7 + (2*x_5 + x_7 + cos(x_2))*exp(x_5),0.078,0.105,0.072,23.475,27
31,( ( 0.009 / x_5 ) + ( ( ( ( ( x_5 + x_3 ) + x_7 ) + x_5 ) - x_4 ) - ( x_1 / x_5 ) ) ),(-x_1 + x_5*(x_3 - x_4 + 2*x_5 + x_7) + 0.009)/x_5,0.087,0.108,0.078,7.335,17
32,( -0.007 / x_5 ),-0.007/x_5,0.215,0.193,0.178,1.087,3
32,( ( x_7 / -4.504 ) - x_5 ),-x_5 - 0.22202486678508*x_7,0.147,0.127,0.109,1.98,5
32,( ( ( x_3 + x_7 ) / -4.504 ) - x_5 ),-0.22202486678508*x_3 - x_5 - 0.22202486678508*x_7,0.103,0.088,0.066,2.872,7
32,( ( ( x_4 - x_7 ) - ( ( x_5 - x_4 ) - x_1 ) ) - ( ( x_5 - ( ( -0.007 / x_2 ) - x_5 ) ) - x_1 ) ),2*x_1 + 2*x_4 - 3*x_5 - x_7 - 0.007/x_2,0.093,0.07,0.053,8.227,19
32,( ( ( x_5 + ( x_5 + x_7 ) ) + x_3 ) + x_5 ),x_3 + 3*x_5 + x_7,0.098,0.077,0.059,3.765,9
32,( ( ( x_4 - x_7 ) - ( ( x_5 - x_4 ) - x_1 ) ) - ( ( x_5 - ( -0.007 - x_5 ) ) - x_1 ) ),2*x_1 + 2*x_4 - 3*x_5 - x_7 - 0.007,0.093,0.07,0.054,7.335,17
32,( ( ( x_4 - x_7 ) - ( ( x_5 - x_4 ) - x_1 ) ) - ( ( x_5 - x_4 ) - x_1 ) ),2*x_1 + 3*x_4 - 2*x_5 - x_7,0.096,0.073,0.055,6.442,15
32,( ( ( x_5 + ( x_5 + ( x_3 + x_7 ) ) ) + x_5 ) / 4.974 ),0.201045436268597*x_3 + 0.60313630880579*x_5 + 0.201045436268597*x_7,0.098,0.077,0.059,4.657,11
32,( ( -0.007 / x_1 ) - ( ( ( x_5 + ( x_5 + x_7 ) ) + x_3 ) + x_5 ) ),-x_3 - 3*x_5 - x_7 - 0.007/x_1,0.097,0.077,0.06,5.55,13
33,( -0.009 * x_5 ),-0.009*x_5,0.197,0.297,0.213,1.087,3
33,( x_5 * -0.009 ),-0.009*x_5,0.197,0.297,0.213,1.087,3
33,( x_7 + ( ( 2.699 * x_5 ) + ( ( x_2 / x_5 ) + x_3 ) ) ),x_2/x_5 + x_3 + 2.699*x_5 + x_7,0.088,0.089,0.091,4.657,11
33,( x_7 - ( -3.396 * x_5 ) ),3.396*x_5 + x_7,0.13,0.172,0.148,1.98,5
33,( x_7 + ( ( 3.545 * x_5 ) + x_3 ) ),x_3 + 3.545*x_5 + x_7,0.088,0.105,0.105,2.872,7
34,( -0.002 / x_5 ),-0.002/x_5,0.203,0.281,0.188,1.087,3
34,( x_7 + ( x_5 + ( x_3 + ( x_5 + x_5 ) ) ) ),x_3 + 3*x_5 + x_7,0.092,0.109,0.077,3.765,9
34,( x_7 + ( x_5 + x_5 ) ),2*x_5 + x_7,0.156,0.184,0.176,1.98,5
34,( x_7 + ( x_5 + ( x_3 - x_2 ) ) ),-x_2 + x_3 + x_5 + x_7,0.121,0.133,0.12,2.872,7
35,( 0.013 / x_5 ),0.013/x_5,0.213,0.19,0.195,1.087,3
35,( x_5 - ( x_7 / -3.213 ) ),x_5 + 0.311235605353252*x_7,0.136,0.129,0.143,1.98,5
35,( x_5 - ( ( x_1 - x_7 ) / 4.063 ) ),-0.24612355402412*x_1 + x_5 + 0.24612355402412*x_7,0.097,0.088,0.109,2.872,7
35,( x_5 + ( ( x_1 - x_7 ) / ( -4.27 - x_7 ) ) ),(-x_1 + x_5*(x_7 + 4.27) + x_7)/(x_7 + 4.27),0.084,0.085,0.103,3.765,9
35,( ( -0.032 + x_5 ) + ( ( x_1 - x_7 ) / ( -4.27 - x_7 ) ) ),(-x_1 + x_7 + (x_5 - 0.032)*(x_7 + 4.27))/(x_7 + 4.27),0.084,0.085,0.103,4.657,11
36,( x_3 + ( x_7 + ( 4.229 / x_5 ) ) ),x_3 + x_7 + 4.229/x_5,0.099,0.097,0.07,2.872,7
36,( x_7 + ( x_5 + ( 4.229 / ( x_1 + x_5 ) ) ) ),((x_1 + x_5)*(x_5 + x_7) + 4.229)/(x_1 + x_5),0.09,0.085,0.06,3.765,9
36,( ( x_5 + ( ( x_3 + ( x_5 + ( x_2 / x_5 ) ) ) + x_5 ) ) + x_7 ),x_2/x_5 + x_3 + 3*x_5 + x_7,0.088,0.078,0.062,5.55,13
36,( ( ( x_5 + x_5 ) + ( x_3 + ( x_5 + ( x_2 / x_5 ) ) ) ) + x_7 ),x_2/x_5 + x_3 + 3*x_5 + x_7,0.088,0.078,0.062,5.55,13
36,( ( ( x_7 + ( 4.229 / x_5 ) ) + ( x_3 + ( x_5 + ( x_2 / ( ( x_7 + x_5 ) + x_5 ) ) ) ) ) + x_7 ),x_2/(2*x_5 + x_7) + x_3 + x_5 + 2*x_7 + 4.229/x_5,0.083,0.076,0.057,8.227,19
36,( -0.052 / x_5 ),-0.052/x_5,0.208,0.213,0.211,1.087,3
36,( x_7 + ( 3.117 / x_5 ) ),x_7 + 3.117/x_5,0.138,0.12,0.144,1.98,5
37,( 0.006 / x_5 ),0.006/x_5,0.214,0.195,0.185,1.087,3
37,( x_7 - ( x_5 * -3.824 ) ),3.824*x_5 + x_7,0.144,0.109,0.115,1.98,5
37,( x_1 - ( x_7 - ( x_5 * -4.469 ) ) ),x_1 - 4.469*x_5 - x_7,0.105,0.067,0.091,2.872,7
38,( x_5 * 0.003 ),0.003*x_5,0.208,0.197,0.227,1.087,3
38,( ( x_7 / -3.398 ) - x_5 ),-x_5 - 0.294290759270159*x_7,0.136,0.13,0.147,1.98,5
38,( ( ( x_3 + x_7 ) / -4.119 ) - x_5 ),-0.242777373148823*x_3 - x_5 - 0.242777373148823*x_7,0.095,0.079,0.109,2.872,7
38,( ( x_5 + ( ( ( x_5 + ( ( x_5 + ( ( ( x_5 + ( ( x_5 / x_5 ) / x_3 ) ) + x_7 ) + x_5 ) ) + x_3 ) ) + x_7 ) - 3.063 ) ) + x_5 ),x_3 + 6*x_5 + 2*x_7 - 3.063 + 1/x_3,0.071,0.053,0.085,10.905,25
38,( ( x_5 + ( ( x_5 + x_7 ) + x_3 ) ) + x_5 ),x_3 + 3*x_5 + x_7,0.092,0.078,0.106,3.765,9
38,( ( x_5 + ( ( ( x_5 + x_5 ) + x_7 ) + ( x_4 * x_5 ) ) ) + x_3 ),x_3 + x_4*x_5 + 3*x_5 + x_7,0.092,0.073,0.108,5.55,13
38,( ( x_5 + ( ( ( x_5 + ( ( x_5 / 2.169 ) + x_3 ) ) + x_7 ) + ( x_4 * x_5 ) ) ) + x_5 ),x_3 + x_4*x_5 + 3.46104195481789*x_5 + x_7,0.091,0.071,0.107,7.335,17
38,( 0.003 * x_5 ),0.003*x_5,0.208,0.197,0.227,1.087,3
39,( x_5 * -0.001 ),-0.001*x_5,0.2,0.203,0.289,1.087,3
39,( ( ( x_3 + x_7 ) - ( x_1 / ( ( x_5 - -0.001 ) - -0.001 ) ) ) - ( -3.6 * x_5 ) ),(-x_1 + (x_5 + 0.002)*(x_3 + 3.6*x_5 + x_7))/(x_5 + 0.002),0.082,0.087,0.111,6.442,15
39,( x_7 - ( -3.385 * x_5 ) ),3.385*x_5 + x_7,0.134,0.136,0.151,1.98,5
39,( ( x_3 + x_7 ) - ( -3.385 * x_5 ) ),x_3 + 3.385*x_5 + x_7,0.087,0.098,0.117,2.872,7
39,( ( ( x_3 + x_7 ) - ( x_1 / x_5 ) ) - ( -3.6 * x_5 ) ),-x_1/x_5 + x_3 + 3.6*x_5 + x_7,0.082,0.087,0.111,4.657,11
39,( ( ( x_3 + x_7 ) - ( x_1 / ( x_5 - -0.001 ) ) ) - ( -3.6 * x_5 ) ),(-x_1 + (x_5 + 0.001)*(x_3 + 3.6*x_5 + x_7))/(x_5 + 0.001),0.082,0.087,0.111,5.55,13
39,( -0.001 * x_5 ),-0.001*x_5,0.2,0.203,0.289,1.087,3
40,( -0.006 / x_5 ),-0.006/x_5,0.21,0.225,0.185,1.087,3
40,( ( 3.151 * ( ( ( x_1 - ( x_5 - x_4 ) ) - x_5 ) - x_7 ) ) + x_7 ),3.151*x_1 + 3.151*x_4 - 6.302*x_5 - 2.151*x_7,0.086,0.083,0.091,5.55,13
40,( ( 3.181 * x_5 ) + x_7 ),3.181*x_5 + x_7,0.135,0.146,0.141,1.98,5
40,( ( ( 3.478 / x_5 ) + x_7 ) + x_3 ),x_3 + x_7 + 3.478/x_5,0.091,0.096,0.089,2.872,7
40,( ( 3.151 * ( ( ( 3.151 / x_5 ) + x_3 ) + x_7 ) ) + x_5 ),3.151*x_3 + x_5 + 3.151*x_7 + 9.928801/x_5,0.091,0.096,0.089,4.657,11
41,( 0.03 / x_5 ),0.03/x_5,0.206,0.22,0.22,1.087,3
41,( x_7 - ( ( x_5 * -3.31 ) - x_3 ) ),x_3 + 3.31*x_5 + x_7,0.086,0.104,0.119,2.872,7
41,( x_7 - ( ( x_5 * -3.31 ) - ( ( x_5 * x_2 ) + x_3 ) ) ),x_2*x_5 + x_3 + 3.31*x_5 + x_7,0.078,0.098,0.105,4.657,11
41,( ( x_5 * -3.31 ) - x_7 ),-3.31*x_5 - x_7,0.133,0.136,0.162,1.98,5
41,( x_3 - ( ( x_5 * -3.31 ) - x_7 ) ),x_3 + 3.31*x_5 + x_7,0.086,0.104,0.119,2.872,7
42,( -0.004 * x_5 ),-0.004*x_5,0.221,0.168,0.153,1.087,3
42,( x_7 + ( 2.963 * x_5 ) ),2.963*x_5 + x_7,0.139,0.132,0.124,1.98,5
42,( ( x_7 + ( 2.963 * x_5 ) ) + x_3 ),x_3 + 2.963*x_5 + x_7,0.096,0.08,0.073,2.872,7
42,( ( x_3 + ( x_5 * ( 3.931 - x_1 ) ) ) + x_7 ),x_3 - x_5*(x_1 - 3.931) + x_7,0.091,0.07,0.065,3.765,9
42,( -0.008 * ( ( x_7 + ( x_5 * ( 3.931 - x_1 ) ) ) + x_3 ) ),-0.008*x_3 + 0.008*x_5*(x_1 - 3.931) - 0.008*x_7,0.091,0.07,0.065,4.657,11
42,( -0.008 * ( ( ( x_7 + ( x_5 * ( 3.931 - x_1 ) ) ) + x_3 ) * -0.008 ) ),6.4e-5*x_3 - 6.4e-5*x_5*(x_1 - 3.931) + 6.4e-5*x_7,0.091,0.07,0.065,5.55,13
42,( ( x_7 + ( x_5 * ( 3.931 - cos( exp( ( ( 3.931 - x_3 ) * x_5 ) ) ) ) ) ) + x_3 ),x_3 - x_5*(cos(exp(-x_5*(x_3 - 3.931))) - 3.931) + x_7,0.068,0.05,0.053,22.593,15
43,( -0.002 / x_5 ),-0.002/x_5,0.215,0.21,0.164,1.087,3
43,( ( ( x_7 + ( 4.175 / x_5 ) ) + ( x_2 / x_5 ) ) + ( x_3 - x_5 ) ),(x_2 + x_5*(x_3 - x_5 + x_7) + 4.175)/x_5,0.085,0.086,0.062,5.55,13
43,( x_7 + ( 3.059 * x_5 ) ),3.059*x_5 + x_7,0.139,0.147,0.111,1.98,5
43,( ( x_7 + x_3 ) + ( 3.059 * x_5 ) ),x_3 + 3.059*x_5 + x_7,0.094,0.1,0.062,2.872,7
43,( ( x_4 + x_3 ) + ( x_7 + ( 4.175 * x_5 ) ) ),x_3 + x_4 + 4.175*x_5 + x_7,0.093,0.098,0.063,3.765,9
43,( ( ( x_7 + x_3 ) + ( 4.175 / x_5 ) ) + ( x_2 * x_5 ) ),x_2*x_5 + x_3 + x_7 + 4.175/x_5,0.089,0.087,0.061,4.657,11
44,( 0.004 / x_5 ),0.004/x_5,0.213,0.163,0.226,1.087,3
44,( ( ( ( ( -4.904 + x_3 ) + x_7 ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + ( x_3 - exp( x_2 ) ) ),2*x_3 + x_5 + x_7 - exp(x_2) - log(x_3 - exp(x_2)) - 4.904,0.06,0.044,0.066,27.534,18
44,( ( x_7 / -3.33 ) - x_5 ),-x_5 - 0.3003003003003*x_7,0.141,0.1,0.13,1.98,5
44,( ( ( x_3 + x_7 ) / -3.179 ) - x_5 ),-0.314564328405159*x_3 - x_5 - 0.314564328405159*x_7,0.091,0.062,0.12,2.872,7
44,( ( ( ( ( ( 3.816 / x_5 ) + x_3 ) + ( ( ( x_7 + x_3 ) / -3.179 ) / ( ( x_8 / -3.179 ) - x_5 ) ) ) + x_7 ) * -3.667 ) - x_7 ),-(1.15350739226172*x_5*(x_3 + x_7) + x_5*(3.667*x_3 + 4.667*x_7)*(x_5 + 0.314564328405159*x_8) + 13.993272*x_5 + 4.40178420887071*x_8)/(x_5*(x_5 + 0.314564328405159*x_8)),0.074,0.048,0.098,10.012,23
44,( ( ( ( ( x_7 + x_3 ) + ( 0.085 / x_5 ) ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + x_5 ),x_3 + 2*x_5 + x_7 - log(x_3 - exp(x_2)) + 0.085/x_5,0.062,0.047,0.055,23.485,17
44,( ( ( ( 3.816 / x_5 ) + x_3 ) + ( ( ( x_7 + x_3 ) / -3.179 ) / x_4 ) ) + x_7 ),x_3 - 0.314564328405159*x_3/x_4 + x_7 + 3.816/x_5 - 0.314564328405159*x_7/x_4,0.079,0.051,0.095,6.442,15
44,( ( ( ( x_5 + x_7 ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + x_3 ),x_3 + 2*x_5 + x_7 - log(x_3 - exp(x_2)),0.062,0.048,0.056,21.7,13
44,( x_7 - ( ( x_1 / x_5 ) - ( ( x_5 * 3.816 ) + x_3 ) ) ),-x_1/x_5 + x_3 + 3.816*x_5 + x_7,0.086,0.059,0.11,4.657,11
44,( ( ( ( 3.816 / x_5 ) + x_3 ) + ( ( ( x_7 + x_3 ) / -3.179 ) / ( ( x_7 / -3.179 ) - x_5 ) ) ) + x_7 ),(x_5*(x_3 + x_7)*(x_5 + 0.314564328405159*x_7) + 0.314564328405159*x_5*(x_3 + x_7) + 3.816*x_5 + 1.20037747719409*x_7)/(x_5*(x_5 + 0.314564328405159*x_7)),0.077,0.049,0.105,8.227,19
44,( ( ( ( ( -4.904 + x_3 ) + x_7 ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + x_5 ),x_3 + 2*x_5 + x_7 - log(x_3 - exp(x_2)) - 4.904,0.062,0.048,0.056,22.593,15
45,( 0.011 / x_5 ),0.011/x_5,0.214,0.141,0.242,1.087,3
45,( ( ( -3.325 / x_5 ) - x_7 ) - x_3 ),-x_3 - x_7 - 3.325/x_5,0.093,0.063,0.106,2.872,7
45,( ( -3.269 * x_5 ) - x_7 ),-3.269*x_5 - x_7,0.136,0.125,0.149,1.98,5
45,( ( ( ( x_1 + -4.421 ) / x_5 ) - x_7 ) + ( 0.012 - x_3 ) ),(x_1 + x_5*(-x_3 - x_7 + 0.012) - 4.421)/x_5,0.09,0.06,0.11,4.657,11
45,( ( -4.068 - x_7 ) + ( ( -3.325 * x_5 ) - x_3 ) ),-x_3 - 3.325*x_5 - x_7 - 4.068,0.093,0.063,0.106,3.765,9
46,( 0.001 / x_5 ),0.001/x_5,0.217,0.158,0.193,1.087,3
46,( x_7 + ( 3.253 / x_5 ) ),x_7 + 3.253/x_5,0.14,0.119,0.121,1.98,5
46,( x_3 + ( x_7 + ( 3.254 / x_5 ) ) ),x_3 + x_7 + 3.254/x_5,0.094,0.068,0.097,2.872,7
47,( 0.014 / x_5 ),0.014/x_5,0.201,0.247,0.232,1.087,3
47,( x_7 + ( ( x_5 + x_3 ) - ( -2.606 / x_5 ) ) ),x_3 + x_5 + x_7 + 2.606/x_5,0.091,0.106,0.084,3.765,9
47,( x_7 - ( -3.664 / x_5 ) ),x_7 + 3.664/x_5,0.136,0.156,0.128,1.98,5
47,( ( x_7 - ( -3.664 / x_5 ) ) + x_3 ),x_3 + x_7 + 3.664/x_5,0.091,0.106,0.084,2.872,7
48,( ( x_5 * 3.428 ) + x_7 ),3.428*x_5 + x_7,0.142,0.117,0.11,1.98,5
48,( ( 3.368 / x_5 ) + ( x_3 + x_7 ) ),x_3 + x_7 + 3.368/x_5,0.096,0.076,0.072,2.872,7
48,( ( ( ( 4.634 * 2.275 ) + x_3 ) + ( x_7 + x_4 ) ) / ( x_5 + ( x_5 + -4.991 ) ) ),(x_3 + x_4 + x_7 + 10.54235)/(2*x_5 - 4.991),0.081,0.062,0.066,6.442,15
48,( ( ( ( 4.634 * x_5 ) + x_3 ) + ( ( x_7 * ( 4.064 / ( x_7 + 4.064 ) ) ) + x_4 ) ) / ( x_5 + ( x_5 + -4.991 ) ) ),(4.064*x_7 + (x_7 + 4.064)*(x_3 + x_4 + 4.634*x_5))/((2*x_5 - 4.991)*(x_7 + 4.064)),0.074,0.06,0.055,9.12,21
48,( -0.129 / x_5 ),-0.129/x_5,0.208,0.212,0.216,1.087,3
48,( ( ( 4.634 / x_5 ) + x_3 ) + ( x_7 + ( -1.605 / x_5 ) ) ),x_3 + x_7 + 3.029/x_5,0.097,0.074,0.072,4.657,11
48,( ( ( ( x_5 * 3.428 ) + x_3 ) + ( x_7 + x_4 ) ) / ( x_5 + -4.991 ) ),(x_3 + x_4 + 3.428*x_5 + x_7)/(x_5 - 4.991),0.092,0.066,0.074,5.55,13
49,( -0.005 / x_5 ),-0.005/x_5,0.215,0.198,0.175,1.087,3
49,( ( ( ( -0.023 * -3.129 ) - ( ( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( 0.891 + ( ( sin( x_5 ) * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ) / -0.023 ) ) - x_7 ) / -4.999 ),-15.681397148995*x_5 - 8.49735164424189*x_7 - 8.69739165224349*exp(sin(x_3))*sin(x_5) - 8.69739165224349*sin(x_3) - 7.7637722414048,0.072,0.071,0.048,38.723,35
49,( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( -0.005 + ( ( x_5 * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),x_5*exp(sin(x_3)) + 1.803*x_5 + x_7 + sin(x_3) - 0.005,0.075,0.075,0.051,30.212,24
49,( ( ( ( ( ( x_5 * -3.129 ) - x_3 ) - x_7 ) / -4.999 ) / ( x_5 + -3.129 ) ) / -4.999 ),-(0.0400160048012803*x_3 + 0.125210079023206*x_5 + 0.0400160048012803*x_7)/(x_5 - 3.129),0.081,0.081,0.052,6.442,15
49,( ( x_5 * -3.224 ) - x_7 ),-3.224*x_5 - x_7,0.139,0.143,0.109,1.98,5
49,( ( ( x_5 * -3.224 ) - x_3 ) - x_7 ),-x_3 - 3.224*x_5 - x_7,0.094,0.096,0.063,2.872,7
49,( ( ( ( x_5 * -3.129 ) - x_3 ) - x_7 ) / ( x_5 + -3.129 ) ),-(x_3 + 3.129*x_5 + x_7)/(x_5 - 3.129),0.081,0.081,0.052,4.657,11
49,( ( ( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( 0.891 + ( ( sin( x_5 ) * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ) / 4.997 ) / -4.999 ),-0.0721777335254924*x_5 - 0.0400320208128078*x_7 - 0.0400320208128078*exp(sin(x_3))*sin(x_5) - 0.0400320208128078*sin(x_3) - 0.0356685305442117,0.072,0.071,0.049,36.046,29
49,( x_5 + ( -3.129 - ( ( x_5 + ( ( x_5 + x_7 ) + ( 4.973 + ( ( sin( x_5 ) * exp( sin( ( x_2 + x_5 ) ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),-2*x_5 - x_7 - exp(sin(x_2 + x_5))*sin(x_5) - sin(x_3) - 8.102,0.075,0.074,0.048,34.261,25
49,( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( ( -0.023 / x_5 ) + ( ( x_5 * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),x_5*exp(sin(x_3)) + 1.803*x_5 + x_7 + sin(x_3) - 0.023/x_5,0.075,0.075,0.051,31.104,26
49,( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( 4.973 + ( ( sin( x_5 ) * exp( sin( ( x_2 + x_5 ) ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),1.803*x_5 + x_7 + exp(sin(x_2 + x_5))*sin(x_5) + sin(x_3) + 4.973,0.075,0.073,0.05,35.154,27
49,( ( ( ( ( x_5 * -3.129 ) - x_3 ) - x_7 ) / ( x_5 + -3.129 ) ) / -4.999 ),(0.2000400080016*x_3 + 0.625925185037007*x_5 + 0.2000400080016*x_7)/(x_5 - 3.129),0.081,0.081,0.052,5.55,13
50,( -0.009 / x_5 ),-0.009/x_5,0.204,0.194,0.265,1.087,3
50,( ( x_7 + ( x_2 / ( x_7 + ( x_3 + ( 3.321 / x_5 ) ) ) ) ) + ( x_3 + ( 3.321 / x_5 ) ) ),x_2/(x_3 + x_7 + 3.321/x_5) + x_3 + x_7 + 3.321/x_5,0.078,0.082,0.069,7.335,17
50,( x_7 + ( 3.321 * x_5 ) ),3.321*x_5 + x_7,0.135,0.133,0.145,1.98,5
50,( x_7 + ( x_3 + ( 3.321 * x_5 ) ) ),x_3 + 3.321*x_5 + x_7,0.091,0.102,0.085,2.872,7
50,( ( x_7 + ( x_2 / x_5 ) ) + ( x_3 + ( 3.321 * x_5 ) ) ),x_2/x_5 + x_3 + 3.321*x_5 + x_7,0.083,0.089,0.074,4.657,11
50,( ( x_7 + ( x_2 / ( x_7 + ( 3.321 * x_5 ) ) ) ) + ( x_3 + ( 3.537 / x_5 ) ) ),x_2/(3.321*x_5 + x_7) + x_3 + x_7 + 3.537/x_5,0.082,0.087,0.074,6.442,15
50,( 0.019 * ( x_7 + ( x_3 + ( 3.321 * x_5 ) ) ) ),0.019*x_3 + 0.063099*x_5 + 0.019*x_7,0.091,0.102,0.085,3.765,9
50,( x_7 + ( x_5 * 3.321 ) ),3.321*x_5 + x_7,0.135,0.133,0.145,1.98,5

==> phi-summary.txt <==
phi freq weights
0.3 0.055 0.945
0.4 0.068 0.932
0.5 0.164 0.836
0.6 0.233 0.767
0.7 0.301 0.699
0.8 0.123 0.877
0.9 0.055 0.945

==> simplified_boston_False.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes,phi_simplified,n_nodes_simplified
1,sin( x_13 ),sin(x_13),0.431,0.476,0.572,6.428,2,8.716,2
1,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.281,0.326,0.214,7.417,4,9.609,4
1,( x_6 - x_13 ),-x_13 + x_6,0.364,0.361,0.372,1.290,3,1.785,4
2,sin( x_13 ),sin(x_13),0.465,0.416,0.359,6.428,2,8.716,2
2,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.284,0.244,0.263,7.417,4,9.609,4
2,( x_6 - x_13 ),-x_13 + x_6,0.387,0.293,0.248,1.290,3,1.785,4
3,sin( x_13 ),sin(x_13),0.449,0.564,0.338,6.428,2,8.716,2
3,( x_13 - x_6 ),x_13 - x_6,0.384,0.379,0.187,1.290,3,1.087,3
3,( 1.415 / exp( x_13 ) ),1.415*exp(-x_13),0.351,0.317,0.216,7.417,4,5.834,5
4,sin( x_13 ),sin(x_13),0.442,0.482,0.480,6.428,2,8.716,2
4,( ( x_6 - x_13 ) - cos( x_6 ) ),-x_13 + x_6 - cos(x_6),0.264,0.246,0.338,8.406,6,11.199,7
4,( x_6 - x_13 ),-x_13 + x_6,0.355,0.324,0.474,1.290,3,1.785,4
4,( x_6 - sin( x_13 ) ),x_6 - sin(x_13),0.329,0.324,0.515,7.417,4,9.609,4
5,sin( x_13 ),sin(x_13),0.453,0.404,0.464,6.428,2,8.716,2
5,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.292,0.271,0.175,7.417,4,9.609,4
5,( x_6 - x_13 ),-x_13 + x_6,0.385,0.277,0.285,1.290,3,1.785,4
6,sin( x_13 ),sin(x_13),0.454,0.381,0.482,6.428,2,8.716,2
6,( x_13 + cos( ( x_6 * x_13 ) ) ),x_13 + cos(x_13*x_6),0.273,0.117,0.391,8.406,6,10.501,6
6,( x_13 - x_6 ),x_13 - x_6,0.359,0.252,0.512,1.290,3,1.087,3
6,( sin( x_13 ) - x_6 ),-x_6 + sin(x_13),0.356,0.240,0.381,7.417,4,10.306,5
7,sin( x_13 ),sin(x_13),0.456,0.450,0.393,6.428,2,8.716,2
7,( sin( cos( x_6 ) ) + x_13 ),x_13 + sin(cos(x_6)),0.282,0.367,0.233,13.544,5,18.130,5
8,sin( x_13 ),sin(x_13),0.456,0.462,0.391,6.428,2,8.716,2
8,exp( ( sin( exp( sin( x_1 ) ) ) - x_13 ) ),exp(-x_13 + sin(exp(sin(x_1)))),0.304,0.402,0.350,25.798,7,26.926,8
8,( x_6 - x_13 ),-x_13 + x_6,0.364,0.437,0.306,1.290,3,1.785,4
8,exp( ( sin( exp( x_1 ) ) - x_13 ) ),exp(-x_13 + sin(exp(x_1))),0.306,0.405,0.352,19.671,6,18.405,7
9,sin( x_13 ),sin(x_13),0.434,0.422,0.598,6.428,2,8.716,2
9,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.282,0.316,0.208,7.417,4,9.609,4
10,sin( x_13 ),sin(x_13),0.395,0.798,0.546,6.428,2,8.716,2
10,( exp( ( 0.068 - x_13 ) ) + x_6 ),x_6 + 1.07036530847877*exp(-x_13),0.289,0.446,0.301,8.406,6,6.727,7
10,( x_6 - x_13 ),-x_13 + x_6,0.339,0.530,0.400,1.290,3,1.785,4
11,sin( x_13 ),sin(x_13),0.443,0.414,0.534,6.428,2,8.716,2
11,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.251,0.330,0.449,7.417,4,9.609,4
12,sin( x_13 ),sin(x_13),0.441,0.487,0.477,6.428,2,8.716,2
12,( x_6 - x_13 ),-x_13 + x_6,0.368,0.374,0.324,1.290,3,1.785,4
13,sin( x_13 ),sin(x_13),0.441,0.551,0.418,6.428,2,8.716,2
13,( cos( x_6 ) + ( ( x_13 - x_6 ) - 1.354 ) ),x_13 - x_6 + cos(x_6) - 1.354,0.271,0.324,0.200,9.395,8,11.394,8
13,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.272,0.379,0.224,7.417,4,9.609,4
13,( x_6 - x_13 ),-x_13 + x_6,0.360,0.402,0.352,1.290,3,1.785,4
14,sin( x_13 ),sin(x_13),0.460,0.566,0.266,6.428,2,8.716,2
14,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.280,0.351,0.192,7.417,4,9.609,4
14,( x_6 - x_13 ),-x_13 + x_6,0.356,0.519,0.282,1.290,3,1.785,4
15,sin( x_13 ),sin(x_13),0.459,0.396,0.426,6.428,2,8.716,2
15,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.282,0.196,0.337,7.417,4,9.609,4
15,( x_13 - x_6 ),x_13 - x_6,0.374,0.277,0.374,1.290,3,1.087,3
16,sin( x_13 ),sin(x_13),0.472,0.361,0.364,6.428,2,8.716,2
16,( x_13 + ( cos( x_6 ) - cos( cos( x_13 ) ) ) ),x_13 + cos(x_6) - cos(cos(x_13)),0.287,0.151,0.239,19.137,8,23.072,8
16,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.296,0.170,0.250,7.417,4,9.609,4
16,( x_13 + x_11 ),x_11 + x_13,0.461,0.299,0.385,1.290,3,1.087,3
17,sin( x_13 ),sin(x_13),0.454,0.406,0.472,6.428,2,8.716,2
17,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.277,0.178,0.384,7.417,4,9.609,4
17,( x_6 - x_13 ),-x_13 + x_6,0.373,0.324,0.339,1.290,3,1.785,4
18,sin( x_13 ),sin(x_13),0.437,0.512,0.495,6.428,2,8.716,2
18,( x_13 - x_6 ),x_13 - x_6,0.364,0.433,0.305,1.290,3,1.087,3
19,sin( x_13 ),sin(x_13),0.416,0.726,0.463,6.428,2,8.716,2
19,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.257,0.364,0.365,7.417,4,9.609,4
19,( x_13 - x_6 ),x_13 - x_6,0.335,0.580,0.393,1.290,3,1.087,3
20,sin( x_13 ),sin(x_13),0.444,0.326,0.626,6.428,2,8.716,2
20,( x_6 - x_13 ),-x_13 + x_6,0.377,0.254,0.375,1.290,3,1.785,4
21,sin( x_13 ),sin(x_13),0.442,0.400,0.560,6.428,2,8.716,2
21,( ( ( x_6 - x_13 ) - sin( x_11 ) ) - cos( x_6 ) ),-x_13 + x_6 - sin(x_11) - cos(x_6),0.257,0.171,0.382,13.999,9,16.141,10
21,( ( x_6 - x_13 ) - cos( x_6 ) ),-x_13 + x_6 - cos(x_6),0.267,0.204,0.355,8.406,6,11.199,7
21,( x_6 - x_13 ),-x_13 + x_6,0.360,0.282,0.479,1.290,3,1.785,4
22,sin( x_13 ),sin(x_13),0.432,0.534,0.504,6.428,2,8.716,2
22,( x_13 - x_6 ),x_13 - x_6,0.356,0.377,0.419,1.290,3,1.087,3
22,( sin( x_13 ) - x_6 ),-x_6 + sin(x_13),0.337,0.336,0.447,7.417,4,10.306,5
22,( ( sin( x_13 ) * x_6 ) + x_13 ),x_13 + x_6*sin(x_13),0.316,0.203,0.393,8.406,6,10.501,6
23,sin( x_13 ),sin(x_13),0.431,0.533,0.515,6.428,2,8.716,2
23,( ( x_13 * -0.998 ) - cos( x_6 ) ),-0.998*x_13 - cos(x_6),0.266,0.248,0.404,8.406,6,10.501,6
23,( x_13 - x_6 ),x_13 - x_6,0.365,0.305,0.413,1.290,3,1.087,3
24,sin( x_13 ),sin(x_13),0.474,0.352,0.351,6.428,2,8.716,2
24,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.289,0.235,0.234,7.417,4,9.609,4
25,sin( x_13 ),sin(x_13),0.477,0.211,0.473,6.428,2,8.716,2
25,( x_13 - x_6 ),x_13 - x_6,0.362,0.197,0.547,1.290,3,1.087,3
25,( x_6 - x_13 ),-x_13 + x_6,0.362,0.197,0.547,1.290,3,1.785,4
26,sin( x_13 ),sin(x_13),0.456,0.361,0.484,6.428,2,8.716,2
26,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.275,0.216,0.364,7.417,4,9.609,4
26,( x_13 - x_6 ),x_13 - x_6,0.370,0.326,0.355,1.290,3,1.087,3
27,sin( x_13 ),sin(x_13),0.453,0.304,0.570,6.428,2,8.716,2
27,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.266,0.176,0.387,8.406,6,10.501,6
27,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.289,0.209,0.262,7.417,4,9.609,4
27,( x_13 - x_6 ),x_13 - x_6,0.352,0.238,0.583,1.290,3,1.087,3
28,sin( x_13 ),sin(x_13),0.454,0.408,0.458,6.428,2,8.716,2
28,( ( x_6 - cos( x_6 ) ) - x_13 ),-x_13 + x_6 - cos(x_6),0.231,0.232,0.620,8.406,6,11.199,7
28,( x_6 - x_13 ),-x_13 + x_6,0.343,0.324,0.578,1.290,3,1.785,4
28,( x_6 - sin( x_13 ) ),x_6 - sin(x_13),0.319,0.252,0.675,7.417,4,9.609,4
29,sin( x_13 ),sin(x_13),0.462,0.438,0.365,6.428,2,8.716,2
29,( x_6 - x_13 ),-x_13 + x_6,0.389,0.254,0.273,1.290,3,1.785,4
30,sin( x_13 ),sin(x_13),0.479,0.293,0.377,6.428,2,8.716,2
30,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.303,0.171,0.190,7.417,4,9.609,4
31,sin( x_13 ),sin(x_13),0.472,0.301,0.418,6.428,2,8.716,2
31,( x_13 - x_6 ),x_13 - x_6,0.385,0.268,0.298,1.290,3,1.087,3
31,exp( ( 4.717 - x_13 ) ),111.832252162564*exp(-x_13),0.352,0.237,0.298,7.417,4,5.834,5
32,sin( x_13 ),sin(x_13),0.424,0.452,0.648,6.428,2,8.716,2
32,( sin( x_13 ) - x_6 ),-x_6 + sin(x_13),0.326,0.412,0.447,7.417,4,10.306,5
33,sin( x_13 ),sin(x_13),0.465,0.433,0.352,6.428,2,8.716,2
33,( cos( x_1 ) / ( exp( x_13 ) * -2.182 ) ),-0.458295142071494*exp(-x_13)*cos(x_1),0.338,0.315,0.249,13.010,7,15.248,8
33,( cos( x_1 ) / exp( x_13 ) ),exp(-x_13)*cos(x_1),0.338,0.315,0.249,12.021,5,14.356,6
33,exp( ( -4.35 - x_13 ) ),0.0129068125804799*exp(-x_13),0.348,0.316,0.250,7.417,4,5.834,5
34,sin( x_13 ),sin(x_13),0.446,0.330,0.593,6.428,2,8.716,2
34,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.280,0.199,0.342,7.417,4,9.609,4
34,( x_13 - x_6 ),x_13 - x_6,0.370,0.295,0.380,1.290,3,1.087,3
35,sin( x_13 ),sin(x_13),0.472,0.367,0.360,6.428,2,8.716,2
36,sin( x_13 ),sin(x_13),0.439,0.500,0.482,6.428,2,8.716,2
36,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.263,0.190,0.401,8.406,6,10.501,6
36,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.266,0.245,0.412,7.417,4,9.609,4
36,( x_13 - x_6 ),x_13 - x_6,0.353,0.389,0.431,1.290,3,1.087,3
37,sin( x_13 ),sin(x_13),0.376,0.740,0.767,6.428,2,8.716,2
37,( ( x_13 / exp( x_13 ) ) + ( sin( x_5 ) * x_13 ) ),x_13*sin(x_5) + x_13*exp(-x_13),0.234,0.577,0.374,13.999,9,16.141,10
37,( x_6 - x_13 ),-x_13 + x_6,0.304,0.582,0.646,1.290,3,1.785,4
38,sin( x_13 ),sin(x_13),0.474,0.405,0.300,6.428,2,8.716,2
38,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.300,0.215,0.171,7.417,4,9.609,4
38,( x_13 + x_11 ),x_11 + x_13,0.457,0.374,0.331,1.290,3,1.087,3
39,sin( x_13 ),sin(x_13),0.440,0.353,0.628,6.428,2,8.716,2
39,( x_6 - x_13 ),-x_13 + x_6,0.340,0.185,0.732,1.290,3,1.785,4
40,sin( x_13 ),sin(x_13),0.402,0.562,0.720,6.428,2,8.716,2
40,exp( ( -1.424 - x_13 ) ),0.240749091965877*exp(-x_13),0.310,0.338,0.532,7.417,4,5.834,5
40,( x_6 - x_13 ),-x_13 + x_6,0.317,0.543,0.577,1.290,3,1.785,4
41,sin( x_13 ),sin(x_13),0.493,0.206,0.374,6.428,2,8.716,2
41,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.269,0.180,0.478,7.417,4,9.609,4
42,sin( x_13 ),sin(x_13),0.457,0.350,0.494,6.428,2,8.716,2
42,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.282,0.325,0.196,7.417,4,9.609,4
43,sin( x_13 ),sin(x_13),0.450,0.366,0.534,6.428,2,8.716,2
43,( x_13 + cos( x_6 ) ),x_13 + cos(x_6),0.284,0.180,0.337,7.417,4,9.609,4
43,( x_6 - x_13 ),-x_13 + x_6,0.365,0.309,0.413,1.290,3,1.785,4
44,sin( x_13 ),sin(x_13),0.444,0.549,0.396,6.428,2,8.716,2
44,( x_6 - x_13 ),-x_13 + x_6,0.389,0.251,0.282,1.290,3,1.785,4
45,sin( x_13 ),sin(x_13),0.432,0.568,0.484,6.428,2,8.716,2
45,( cos( x_6 ) + ( x_13 / 1.227 ) ),0.814995925020375*x_13 + cos(x_6),0.271,0.288,0.294,8.406,6,10.501,6
45,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.271,0.298,0.315,7.417,4,9.609,4
45,( x_6 - x_13 ),-x_13 + x_6,0.342,0.462,0.439,1.290,3,1.785,4
46,sin( x_13 ),sin(x_13),0.492,0.306,0.268,6.428,2,8.716,2
46,( x_6 - x_13 ),-x_13 + x_6,0.395,0.239,0.245,1.290,3,1.785,4
47,sin( x_13 ),sin(x_13),0.464,0.540,0.247,6.428,2,8.716,2
47,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.300,0.221,0.158,7.417,4,9.609,4
47,( x_6 - x_13 ),-x_13 + x_6,0.368,0.457,0.244,1.290,3,1.785,4
48,sin( x_13 ),sin(x_13),0.428,0.486,0.585,6.428,2,8.716,2
48,( x_6 - x_13 ),-x_13 + x_6,0.339,0.450,0.478,1.290,3,1.785,4
48,exp( ( -4.654 - x_13 ) ),0.00952343191374827*exp(-x_13),0.319,0.362,0.432,7.417,4,5.834,5
49,sin( x_13 ),sin(x_13),0.409,0.539,0.681,6.428,2,8.716,2
49,( x_6 - x_13 ),-x_13 + x_6,0.346,0.347,0.524,1.290,3,1.785,4
50,sin( x_13 ),sin(x_13),0.462,0.324,0.474,6.428,2,8.716,2


==> simplified_boston_True.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes,phi_simplified,n_nodes_simplified
1,( x_13 - x_6 ),x_13 - x_6,0.364,0.361,0.372,1.087,3,1.087,3
1,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.281,0.326,0.214,9.609,4,9.609,4
1,( ( cos( x_6 ) + x_13 ) - ( x_6 - cos( x_6 ) ) ),x_13 - x_6 + 2*cos(x_6),0.274,0.215,0.190,15.443,9,11.199,7
1,( x_13 / ( -2.029 - x_13 ) ),-x_13/(x_13 + 2.029),0.326,0.347,0.336,1.980,5,1.980,5
1,( x_6 - x_13 ),-x_13 + x_6,0.364,0.361,0.372,1.087,3,1.785,4
2,( x_6 - x_13 ),-x_13 + x_6,0.387,0.293,0.248,1.087,3,1.785,4
2,( x_13 - x_6 ),x_13 - x_6,0.387,0.293,0.248,1.087,3,1.087,3
2,( ( x_13 - x_6 ) * ( -4.642 - x_6 ) ),-(x_13 - x_6)*(x_6 + 4.642),0.295,0.169,0.159,2.872,7,2.872,7
2,( x_1 - ( x_4 - ( ( ( x_6 - x_13 ) * ( -4.642 - x_6 ) ) + x_11 ) ) ),x_1 + x_11 - x_4 + (x_13 - x_6)*(x_6 + 4.642),0.256,0.129,0.154,5.550,13,5.550,13
3,( x_6 - x_13 ),-x_13 + x_6,0.384,0.379,0.187,1.087,3,1.785,4
3,( x_6 - ( ( x_13 + ( x_6 * x_13 ) ) + x_13 ) ),-x_13*x_6 - 2*x_13 + x_6,0.294,0.173,0.140,3.765,9,4.267,9
3,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.359,0.324,0.180,1.980,5,2.677,6
3,( x_13 - x_6 ),x_13 - x_6,0.384,0.379,0.187,1.087,3,1.087,3
4,( x_13 - x_6 ),x_13 - x_6,0.355,0.324,0.474,1.087,3,1.087,3
4,( x_6 - x_13 ),-x_13 + x_6,0.355,0.324,0.474,1.087,3,1.785,4
4,( ( ( ( x_13 * x_6 ) + x_13 ) + x_13 ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.251,0.233,0.420,3.765,9,3.570,8
5,( x_13 - x_6 ),x_13 - x_6,0.385,0.277,0.285,1.087,3,1.087,3
5,( x_6 - x_13 ),-x_13 + x_6,0.385,0.277,0.285,1.087,3,1.785,4
5,( ( ( x_13 + x_13 ) + ( x_6 * x_13 ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.288,0.176,0.184,3.765,9,3.570,8
6,( x_13 - x_6 ),x_13 - x_6,0.359,0.252,0.512,1.087,3,1.087,3
6,( ( x_6 - ( -3.179 + x_13 ) ) / ( x_13 + 2.959 ) ),(-x_13 + x_6 + 3.179)/(x_13 + 2.959),0.272,0.161,0.327,3.765,9,3.765,9
6,( ( x_13 - x_6 ) + exp( cos( x_6 ) ) ),x_13 - x_6 + exp(cos(x_6)),0.254,0.104,0.456,19.023,7,14.551,7
6,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.266,0.125,0.437,10.501,6,10.501,6
6,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.328,0.243,0.508,1.980,5,2.677,6
6,( ( x_13 - x_6 ) / ( x_13 + 2.959 ) ),(x_13 - x_6)/(x_13 + 2.959),0.296,0.166,0.346,2.872,7,2.175,6
6,( x_6 - x_13 ),-x_13 + x_6,0.359,0.252,0.512,1.087,3,1.785,4
7,( x_13 - x_6 ),x_13 - x_6,0.330,0.493,0.504,1.087,3,1.087,3
7,( x_6 - x_13 ),-x_13 + x_6,0.330,0.493,0.504,1.087,3,1.785,4
7,( ( x_6 - -2.764 ) * x_13 ),x_13*(x_6 + 2.764),0.284,0.399,0.354,1.980,5,1.980,5
7,( ( ( ( x_6 - -2.764 ) * x_13 ) + x_11 ) - x_6 ),x_11 + x_13*(x_6 + 2.764) - x_6,0.214,0.398,0.385,3.765,9,3.765,9
8,( x_13 - x_6 ),x_13 - x_6,0.364,0.437,0.306,1.087,3,1.087,3
8,( x_6 - ( ( x_13 + ( x_6 * x_13 ) ) + x_13 ) ),-x_13*x_6 - 2*x_13 + x_6,0.260,0.406,0.179,3.765,9,4.267,9
8,( ( ( ( x_13 + ( x_8 + x_13 ) ) + x_6 ) + ( ( x_13 - 2.599 ) * x_6 ) ) + x_13 ),3*x_13 + x_6*(x_13 - 2.599) + x_6 + x_8,0.257,0.395,0.235,6.442,15,5.355,12
8,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.339,0.408,0.264,1.980,5,2.677,6
8,( ( ( x_13 + ( x_6 * x_13 ) ) + x_13 ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.260,0.406,0.179,3.765,9,3.570,8
8,( x_6 - x_13 ),-x_13 + x_6,0.364,0.437,0.306,1.087,3,1.785,4
9,( x_6 - x_13 ),-x_13 + x_6,0.346,0.462,0.410,1.087,3,1.785,4
9,( x_13 - x_6 ),x_13 - x_6,0.346,0.462,0.410,1.087,3,1.087,3
9,( ( ( ( x_6 - x_13 ) - x_13 ) - x_13 ) / ( -2.371 - x_13 ) ),(3*x_13 - x_6)/(x_13 + 2.371),0.273,0.311,0.206,4.657,11,2.872,7
9,( 2.03 / ( -2.371 - x_13 ) ),-2.03/(x_13 + 2.371),0.324,0.358,0.310,1.980,5,1.283,4
9,( ( x_13 - ( x_6 - x_13 ) ) / ( -2.371 - x_13 ) ),(-2*x_13 + x_6)/(x_13 + 2.371),0.273,0.320,0.196,3.765,9,2.872,7
10,( x_13 - x_6 ),x_13 - x_6,0.339,0.530,0.400,1.087,3,1.087,3
10,( ( ( x_13 * ( x_6 - -1.947 ) ) + ( x_13 - x_6 ) ) + exp( cos( x_6 ) ) ),x_13*(x_6 + 1.947) + x_13 - x_6 + exp(cos(x_6)),0.222,0.365,0.261,21.700,13,17.228,13
10,( ( x_13 - x_6 ) + exp( cos( x_6 ) ) ),x_13 - x_6 + exp(cos(x_6)),0.241,0.379,0.284,19.023,7,14.551,7
10,( ( x_13 * ( x_6 - -1.947 ) ) - x_6 ),x_13*(x_6 + 1.947) - x_6,0.253,0.395,0.258,2.872,7,2.872,7
10,( x_13 * ( x_6 - -1.947 ) ),x_13*(x_6 + 1.947),0.301,0.497,0.340,1.980,5,1.980,5
10,( x_13 - ( ( x_13 + ( x_13 - x_6 ) ) + exp( cos( x_6 ) ) ) ),-x_13 + x_6 - exp(cos(x_6)),0.241,0.379,0.284,20.808,11,15.248,8
10,( ( x_13 * ( x_6 - -1.947 ) ) + ( x_13 - x_6 ) ),x_13*(x_6 + 1.947) + x_13 - x_6,0.245,0.380,0.286,3.765,9,3.765,9
10,( x_6 - x_13 ),-x_13 + x_6,0.339,0.530,0.400,1.087,3,1.785,4
11,( x_13 - x_6 ),x_13 - x_6,0.351,0.423,0.410,1.087,3,1.087,3
11,( x_6 - x_13 ),-x_13 + x_6,0.351,0.423,0.410,1.087,3,1.785,4
11,( x_13 - ( ( x_6 - x_13 ) / ( x_13 - -1.899 ) ) ),(x_13*(x_13 + 1.899) + x_13 - x_6)/(x_13 + 1.899),0.238,0.309,0.437,3.765,9,4.852,12
11,( ( ( x_6 - x_13 ) / ( x_13 - -1.899 ) ) - x_13 ),(-x_13*(x_13 + 1.899) - x_13 + x_6)/(x_13 + 1.899),0.238,0.309,0.437,3.765,9,5.550,13
11,( ( x_6 / ( x_13 - -1.899 ) ) - x_13 ),(-x_13*(x_13 + 1.899) + x_6)/(x_13 + 1.899),0.248,0.330,0.456,2.872,7,4.657,11
11,( x_13 / ( x_13 + 2.204 ) ),x_13/(x_13 + 2.204),0.303,0.366,0.457,1.980,5,1.283,4
12,( x_6 - x_13 ),-x_13 + x_6,0.368,0.374,0.324,1.087,3,1.785,4
12,( ( x_13 + x_13 ) - ( x_6 - ( x_13 * x_6 ) ) ),x_13*x_6 + 2*x_13 - x_6,0.272,0.209,0.277,3.765,9,3.570,8
12,( x_6 - ( x_13 + x_11 ) ),-x_11 - x_13 + x_6,0.356,0.260,0.271,1.980,5,2.677,6
12,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.356,0.260,0.271,1.980,5,2.677,6
12,( x_13 - x_6 ),x_13 - x_6,0.368,0.374,0.324,1.087,3,1.087,3
13,( x_6 - x_13 ),-x_13 + x_6,0.360,0.402,0.352,1.087,3,1.785,4
13,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.342,0.371,0.272,1.980,5,2.677,6
13,( ( x_13 + ( x_13 + ( x_13 * x_6 ) ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.278,0.266,0.173,3.765,9,3.570,8
13,( x_13 - x_6 ),x_13 - x_6,0.360,0.402,0.352,1.087,3,1.087,3
14,( x_13 - x_6 ),x_13 - x_6,0.356,0.519,0.282,1.087,3,1.087,3
14,( ( ( x_13 * x_6 ) - ( x_6 - x_13 ) ) + x_13 ),x_13*x_6 + 2*x_13 - x_6,0.270,0.379,0.124,3.765,9,3.570,8
14,( ( x_11 - ( x_6 - x_13 ) ) + x_13 ),x_11 + 2*x_13 - x_6,0.317,0.492,0.253,2.872,7,2.677,6
14,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.328,0.505,0.254,1.980,5,1.980,5
14,( x_6 - x_13 ),-x_13 + x_6,0.356,0.519,0.282,1.087,3,1.785,4
15,( x_6 - x_13 ),-x_13 + x_6,0.374,0.277,0.374,1.087,3,1.785,4
15,( x_13 - x_6 ),x_13 - x_6,0.374,0.277,0.374,1.087,3,1.087,3
15,( ( cos( ( x_3 - x_13 ) ) + ( x_13 - x_6 ) ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6) + cos(x_13 - x_3),0.222,0.134,0.474,16.336,11,16.336,11
15,( ( x_6 - -4.572 ) / ( 3.459 + x_13 ) ),(x_6 + 4.572)/(x_13 + 3.459),0.279,0.184,0.357,2.872,7,2.175,6
15,( cos( x_6 ) + ( x_13 - x_6 ) ),x_13 - x_6 + cos(x_6),0.270,0.162,0.381,10.501,6,10.501,6
15,( ( cos( x_6 ) + ( x_13 - x_6 ) ) + cos( x_6 ) ),x_13 - x_6 + 2*cos(x_6),0.257,0.136,0.407,15.443,9,11.199,7
16,( x_6 - x_13 ),-x_13 + x_6,0.365,0.286,0.455,1.087,3,1.785,4
16,( x_13 - x_6 ),x_13 - x_6,0.365,0.286,0.455,1.087,3,1.087,3
16,( x_6 - ( x_11 + ( ( ( x_10 * x_6 ) + x_13 ) - ( x_6 - x_13 ) ) ) ),-x_10*x_6 - x_11 - 2*x_13 + 2*x_6,0.274,0.178,0.278,5.550,13,5.857,12
16,( x_13 + ( ( ( x_13 * x_6 ) + x_13 ) - x_6 ) ),x_13*x_6 + 2*x_13 - x_6,0.291,0.178,0.156,3.765,9,3.570,8
16,( ( x_13 - x_6 ) + x_11 ),x_11 + x_13 - x_6,0.351,0.254,0.334,1.980,5,1.980,5
16,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.351,0.254,0.334,1.980,5,2.677,6
17,( x_6 - x_13 ),-x_13 + x_6,0.373,0.324,0.339,1.087,3,1.785,4
17,( ( x_6 - x_13 ) - ( ( x_11 + x_13 ) + ( ( x_6 * x_13 ) + x_13 ) ) ),-x_11 - x_13*x_6 - 3*x_13 + x_6,0.250,0.145,0.347,5.550,13,5.160,11
17,( x_6 - ( x_13 + ( ( x_6 * x_13 ) + x_13 ) ) ),-x_13*x_6 - 2*x_13 + x_6,0.267,0.195,0.329,3.765,9,4.267,9
17,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.345,0.238,0.383,1.980,5,2.677,6
17,( x_6 - ( ( x_11 + x_13 ) + ( ( x_6 * x_13 ) + x_13 ) ) ),-x_11 - x_13*x_6 - 2*x_13 + x_6,0.263,0.149,0.356,4.657,11,5.160,11
17,( x_13 - x_6 ),x_13 - x_6,0.373,0.324,0.339,1.087,3,1.087,3
18,( x_13 - x_6 ),x_13 - x_6,0.364,0.433,0.305,1.087,3,1.087,3
18,( x_6 - x_13 ),-x_13 + x_6,0.364,0.433,0.305,1.087,3,1.785,4
18,( ( x_6 * x_13 ) + ( x_13 - ( x_6 - x_13 ) ) ),x_13*x_6 + 2*x_13 - x_6,0.265,0.328,0.220,3.765,9,3.570,8
19,( x_6 - x_13 ),-x_13 + x_6,0.335,0.580,0.393,1.087,3,1.785,4
19,( x_11 - ( ( ( ( x_13 - x_6 ) * ( -2.843 + x_13 ) ) - x_13 ) - x_1 ) ),x_1 + x_11 + x_13 - (x_13 - 2.843)*(x_13 - x_6),0.220,0.437,0.368,5.550,13,5.550,13
19,( x_13 + ( ( x_11 + x_13 ) - x_6 ) ),x_11 + 2*x_13 - x_6,0.297,0.533,0.379,2.872,7,2.677,6
19,( ( ( x_13 - x_6 ) + -1.21 ) * ( -2.843 + x_13 ) ),-(x_13 - 2.843)*(-x_13 + x_6 + 1.21),0.256,0.462,0.374,3.765,9,4.462,10
19,( x_6 - ( x_11 + x_13 ) ),-x_11 - x_13 + x_6,0.303,0.561,0.405,1.980,5,2.677,6
19,( ( ( ( x_13 - x_6 ) * ( -2.843 + x_13 ) ) - x_13 ) - x_1 ),-x_1 - x_13 + (x_13 - 2.843)*(x_13 - x_6),0.235,0.454,0.370,4.657,11,5.355,12
19,( ( x_6 - x_13 ) - ( x_11 + x_13 ) ),-x_11 - 2*x_13 + x_6,0.297,0.533,0.379,2.872,7,3.375,7
19,( x_13 - x_6 ),x_13 - x_6,0.335,0.580,0.393,1.087,3,1.087,3
20,( x_13 - x_6 ),x_13 - x_6,0.377,0.254,0.375,1.087,3,1.087,3
20,( x_13 + ( ( x_13 + ( x_13 * x_6 ) ) - x_6 ) ),x_13*x_6 + 2*x_13 - x_6,0.281,0.202,0.214,3.765,9,3.570,8
20,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.360,0.202,0.298,1.980,5,1.980,5
20,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.360,0.202,0.298,1.980,5,1.980,5
20,( x_6 - x_13 ),-x_13 + x_6,0.377,0.254,0.375,1.087,3,1.785,4
21,( x_6 - x_13 ),-x_13 + x_6,0.360,0.282,0.479,1.087,3,1.785,4
21,( x_6 - ( ( x_6 - -2.271 ) * x_13 ) ),-x_13*(x_6 + 2.271) + x_6,0.268,0.181,0.289,2.872,7,3.570,8
21,( ( x_6 - -2.271 ) * x_13 ),x_13*(x_6 + 2.271),0.313,0.242,0.341,1.980,5,1.980,5
21,log( ( ( exp( x_1 ) / exp( ( exp( ( x_6 - x_13 ) ) - x_13 ) ) ) / x_4 ) ),log(exp(x_1 + x_13 - exp(-x_13 + x_6))/x_4),0.218,0.173,0.336,33.379,13,15.913,12
21,( x_13 - x_6 ),x_13 - x_6,0.360,0.282,0.479,1.087,3,1.087,3
22,( x_13 - x_6 ),x_13 - x_6,0.356,0.377,0.419,1.087,3,1.087,3
22,( x_13 + ( ( x_13 + ( x_13 * x_6 ) ) - x_6 ) ),x_13*x_6 + 2*x_13 - x_6,0.262,0.179,0.386,3.765,9,3.570,8
22,( x_13 + ( ( x_11 + x_13 ) - x_6 ) ),x_11 + 2*x_13 - x_6,0.344,0.279,0.249,2.872,7,2.677,6
22,( x_6 - x_13 ),-x_13 + x_6,0.356,0.377,0.419,1.087,3,1.785,4
23,( x_13 - x_6 ),x_13 - x_6,0.365,0.305,0.413,1.087,3,1.087,3
23,( ( x_13 - x_6 ) + cos( x_6 ) ),x_13 - x_6 + cos(x_6),0.261,0.189,0.422,10.501,6,10.501,6
23,( ( x_8 - x_6 ) + ( ( x_13 + x_5 ) + x_11 ) ),x_11 + x_13 + x_5 - x_6 + x_8,0.310,0.242,0.320,3.765,9,3.765,9
23,( ( x_6 - x_13 ) - x_11 ),-x_11 - x_13 + x_6,0.343,0.270,0.368,1.980,5,2.677,6
23,( x_6 - x_13 ),-x_13 + x_6,0.365,0.305,0.413,1.087,3,1.785,4
24,( x_6 - x_13 ),-x_13 + x_6,0.353,0.568,0.248,1.087,3,1.785,4
24,( x_13 + ( ( x_13 * x_6 ) + x_13 ) ),x_13*(x_6 + 2),0.313,0.449,0.255,2.872,7,1.785,4
24,( x_6 - ( x_13 + x_11 ) ),-x_11 - x_13 + x_6,0.340,0.460,0.201,1.980,5,2.677,6
24,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.340,0.460,0.201,1.980,5,1.980,5
24,( x_13 - x_6 ),x_13 - x_6,0.353,0.568,0.248,1.087,3,1.087,3
25,( x_13 - x_6 ),x_13 - x_6,0.362,0.197,0.547,1.087,3,1.087,3
25,( x_6 - x_13 ),-x_13 + x_6,0.362,0.197,0.547,1.087,3,1.785,4
25,( x_13 - ( ( ( -2.414 - x_6 ) * ( x_13 - x_6 ) ) - x_13 ) ),2*x_13 + (x_13 - x_6)*(x_6 + 2.414),0.243,0.148,0.403,4.657,11,4.462,10
25,( ( ( -2.05 - x_6 ) * x_13 ) - x_13 ),-x_13*(x_6 + 3.05),0.309,0.162,0.410,2.872,7,2.677,6
25,( ( ( -2.414 - x_6 ) * ( x_13 - x_6 ) ) - x_13 ),-x_13 - (x_13 - x_6)*(x_6 + 2.414),0.257,0.162,0.433,3.765,9,4.462,10
25,( ( -2.05 - x_6 ) * x_13 ),-x_13*(x_6 + 2.05),0.316,0.172,0.477,1.980,5,2.677,6
26,( x_6 - x_13 ),-x_13 + x_6,0.370,0.326,0.355,1.087,3,1.785,4
26,( x_13 + ( ( x_11 - ( x_6 - x_13 ) ) + ( ( x_6 - x_8 ) * x_13 ) ) ),x_11 + x_13*(x_6 - x_8) + 2*x_13 - x_6,0.235,0.188,0.288,5.550,13,5.355,12
26,( x_13 + ( x_13 + ( x_6 * x_13 ) ) ),x_13*(x_6 + 2),0.325,0.212,0.399,2.872,7,1.785,4
26,( ( x_13 + ( x_13 + ( x_6 * x_13 ) ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.271,0.199,0.296,3.765,9,3.570,8
26,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.341,0.277,0.374,1.980,5,2.677,6
26,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.341,0.277,0.374,1.980,5,1.980,5
26,( x_13 - x_6 ),x_13 - x_6,0.370,0.326,0.355,1.087,3,1.087,3
27,( x_6 - x_13 ),-x_13 + x_6,0.352,0.238,0.583,1.087,3,1.785,4
27,( x_13 - x_6 ),x_13 - x_6,0.352,0.238,0.583,1.087,3,1.087,3
27,( x_11 + ( ( ( ( cos( x_6 ) + x_13 ) - x_6 ) / ( x_13 + 1.828 ) ) - ( ( -1.828 - x_13 ) - x_13 ) ) ),(x_13 - x_6 + (x_13 + 1.828)*(x_11 + 2*x_13 + 1.828) + cos(x_6))/(x_13 + 1.828),0.226,0.162,0.336,15.856,18,16.749,20
27,( x_11 + ( ( ( ( x_13 - x_6 ) - x_6 ) / ( x_13 + 1.828 ) ) - ( ( -1.828 - x_13 ) - x_13 ) ) ),(x_13 - 2*x_6 + (x_13 + 1.828)*(x_11 + 2*x_13 + 1.828))/(x_13 + 1.828),0.232,0.173,0.453,7.335,17,8.032,18
27,( x_13 + ( ( -3.525 / ( x_13 + 1.828 ) ) - x_6 ) ),((x_13 + 1.828)*(x_13 - x_6) - 3.525)/(x_13 + 1.828),0.284,0.221,0.395,3.765,9,4.852,12
27,( x_11 + ( ( ( x_13 - x_6 ) / ( x_13 + 1.828 ) ) - ( -1.828 - x_13 ) ) ),(x_13 - x_6 + (x_13 + 1.828)*(x_11 + x_13 + 1.828))/(x_13 + 1.828),0.241,0.210,0.418,5.550,13,6.637,16
28,( x_6 - x_13 ),-x_13 + x_6,0.343,0.324,0.578,1.087,3,1.785,4
28,( x_13 - x_6 ),x_13 - x_6,0.343,0.324,0.578,1.087,3,1.087,3
28,( x_6 - ( cos( x_6 ) + ( cos( x_6 ) + x_13 ) ) ),-x_13 + x_6 - 2*cos(x_6),0.212,0.217,0.686,15.443,9,11.896,8
28,( x_13 - ( x_6 - ( x_13 - ( x_6 * x_6 ) ) ) ),2*x_13 - x_6^2 - x_6,0.238,0.234,0.908,3.765,9,11.199,7
29,( x_13 - x_6 ),x_13 - x_6,0.389,0.254,0.273,1.087,3,1.087,3
29,( x_6 - x_13 ),-x_13 + x_6,0.389,0.254,0.273,1.087,3,1.785,4
29,( ( -2.821 - x_6 ) * ( ( x_6 - x_13 ) - x_13 ) ),(2*x_13 - x_6)*(x_6 + 2.821),0.272,0.177,0.170,3.765,9,3.570,8
29,( ( -2.821 - x_6 ) * ( x_13 - x_6 ) ),-(x_13 - x_6)*(x_6 + 2.821),0.308,0.188,0.198,2.872,7,2.872,7
30,( x_13 - x_6 ),x_13 - x_6,0.384,0.350,0.226,1.087,3,1.087,3
30,( x_6 - x_13 ),-x_13 + x_6,0.384,0.350,0.226,1.087,3,1.785,4
30,( ( ( x_6 - x_13 ) - x_13 ) / ( x_13 + 3.95 ) ),(-2*x_13 + x_6)/(x_13 + 3.95),0.301,0.183,0.159,3.765,9,2.872,7
30,( x_6 - ( x_13 + x_11 ) ),-x_11 - x_13 + x_6,0.359,0.317,0.197,1.980,5,2.677,6
30,( ( x_6 - x_13 ) / ( x_13 + 3.95 ) ),(-x_13 + x_6)/(x_13 + 3.95),0.322,0.200,0.139,2.872,7,2.872,7
31,( x_6 - x_13 ),-x_13 + x_6,0.385,0.268,0.298,1.087,3,1.785,4
31,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.358,0.195,0.318,1.980,5,1.980,5
31,( x_13 - x_6 ),x_13 - x_6,0.385,0.268,0.298,1.087,3,1.087,3
32,( x_13 - x_6 ),x_13 - x_6,0.341,0.468,0.437,1.087,3,1.087,3
32,( x_6 - x_13 ),-x_13 + x_6,0.341,0.468,0.437,1.087,3,1.785,4
32,( ( x_13 + x_11 ) - ( x_6 - x_13 ) ),x_11 + 2*x_13 - x_6,0.305,0.383,0.448,2.872,7,2.677,6
32,( ( x_13 + ( x_6 * x_13 ) ) - ( x_6 - x_13 ) ),x_13*x_6 + 2*x_13 - x_6,0.256,0.318,0.291,3.765,9,3.570,8
32,( ( x_13 + ( x_6 * x_13 ) ) - ( ( x_6 - x_11 ) - x_13 ) ),x_11 + x_13*x_6 + 2*x_13 - x_6,0.246,0.284,0.355,4.657,11,4.462,10
32,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.313,0.394,0.475,1.980,5,1.980,5
33,( x_6 - x_13 ),-x_13 + x_6,0.363,0.501,0.253,1.087,3,1.785,4
33,( x_13 - x_6 ),x_13 - x_6,0.363,0.501,0.253,1.087,3,1.087,3
33,( ( x_6 * x_3 ) + ( x_13 - x_6 ) ),x_13 + x_3*x_6 - x_6,0.335,0.230,0.399,2.872,7,2.872,7
33,( ( x_13 - x_6 ) + x_11 ),x_11 + x_13 - x_6,0.350,0.310,0.272,1.980,5,1.980,5
33,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.350,0.310,0.272,1.980,5,1.980,5
34,( x_6 - x_13 ),-x_13 + x_6,0.370,0.295,0.380,1.087,3,1.785,4
34,( x_13 - x_6 ),x_13 - x_6,0.370,0.295,0.380,1.087,3,1.087,3
34,( ( x_13 * x_6 ) + ( ( x_13 - x_6 ) + x_13 ) ),x_13*x_6 + 2*x_13 - x_6,0.282,0.135,0.269,3.765,9,3.570,8
34,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.341,0.263,0.382,1.980,5,2.677,6
34,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.341,0.263,0.382,1.980,5,1.980,5
35,( x_13 - x_6 ),x_13 - x_6,0.384,0.381,0.190,1.087,3,1.087,3
35,( ( x_13 * x_6 ) + ( x_13 + x_13 ) ),x_13*(x_6 + 2),0.323,0.365,0.266,2.872,7,1.785,4
35,( ( ( x_13 * x_6 ) + ( x_13 + x_13 ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.270,0.361,0.146,3.765,9,3.570,8
35,( ( x_13 * x_6 ) + ( ( x_13 + ( ( x_11 + x_13 ) - x_6 ) ) + x_13 ) ),x_11 + x_13*x_6 + 3*x_13 - x_6,0.255,0.305,0.152,5.550,13,4.462,10
35,( ( x_13 * x_6 ) + ( ( x_13 + ( x_11 - x_6 ) ) + x_13 ) ),x_11 + x_13*x_6 + 2*x_13 - x_6,0.265,0.337,0.148,4.657,11,4.462,10
35,( x_6 - x_13 ),-x_13 + x_6,0.384,0.381,0.190,1.087,3,1.785,4
36,( x_6 - x_13 ),-x_13 + x_6,0.353,0.389,0.431,1.087,3,1.785,4
36,( x_6 - ( ( log( ( x_13 - ( x_6 + x_10 ) ) ) + ( ( ( x_6 - ( x_13 + x_1 ) ) + ( -2.806 * cos( ( cos( x_9 ) + x_6 ) ) ) ) + x_6 ) ) - x_13 ) ),x_1 + 2*x_13 - x_6 - log(-x_10 + x_13 - x_6) + 2.806*cos(x_6 + cos(x_9)),0.227,0.122,0.414,31.104,26,29.822,22
36,( ( x_13 * 3.236 ) - ( x_6 - ( x_6 * x_13 ) ) ),x_13*x_6 + 3.236*x_13 - x_6,0.255,0.245,0.391,3.765,9,3.765,9
36,( ( x_13 - ( ( x_6 - x_13 ) - cos( x_6 ) ) ) + cos( x_6 ) ),2*x_13 - x_6 + 2*cos(x_6),0.237,0.157,0.388,16.336,11,11.896,8
36,( ( log( ( x_13 - ( x_6 + x_10 ) ) ) + ( ( ( x_6 - ( x_13 + x_1 ) ) + ( -2.806 * cos( ( cos( x_9 ) + x_6 ) ) ) ) + x_6 ) ) - x_13 ),-x_1 - 2*x_13 + 2*x_6 + log(-x_10 + x_13 - x_6) - 2.806*cos(x_6 + cos(x_9)),0.236,0.132,0.395,30.212,24,31.217,24
36,( ( x_13 - ( x_6 - cos( x_6 ) ) ) + sin( x_13 ) ),x_13 - x_6 + sin(x_13) + cos(x_6),0.250,0.189,0.388,15.443,9,15.443,9
36,( x_13 - x_6 ),x_13 - x_6,0.353,0.389,0.431,1.087,3,1.087,3
37,( x_13 - x_6 ),x_13 - x_6,0.304,0.582,0.646,1.087,3,1.087,3
37,( x_6 - x_13 ),-x_13 + x_6,0.304,0.582,0.646,1.087,3,1.785,4
37,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.250,0.457,0.351,9.609,4,9.609,4
37,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.266,0.571,0.679,1.980,5,1.980,5
37,( cos( x_6 ) + ( x_13 - x_6 ) ),x_13 - x_6 + cos(x_6),0.234,0.421,0.425,10.501,6,10.501,6
37,( ( x_13 + x_11 ) - x_6 ),x_11 + x_13 - x_6,0.266,0.571,0.679,1.980,5,1.980,5
38,( x_6 - x_13 ),-x_13 + x_6,0.393,0.204,0.296,1.087,3,1.785,4
38,( ( ( x_6 - x_13 ) - ( x_6 * x_13 ) ) - x_13 ),-x_13*x_6 - 2*x_13 + x_6,0.303,0.120,0.123,3.765,9,4.267,9
38,( x_13 - x_6 ),x_13 - x_6,0.393,0.204,0.296,1.087,3,1.087,3
39,( x_13 - x_6 ),x_13 - x_6,0.340,0.185,0.732,1.087,3,1.087,3
39,( ( ( x_10 * x_6 ) + ( x_13 - x_6 ) ) + x_10 ),x_10*x_6 + x_10 + x_13 - x_6,0.254,0.163,0.770,3.765,9,3.765,9
39,( ( ( x_10 * x_6 ) + ( ( x_13 - x_6 ) - x_6 ) ) + x_10 ),x_10*x_6 + x_10 + x_13 - 2*x_6,0.241,0.125,0.781,4.657,11,4.462,10
39,( x_6 - x_13 ),-x_13 + x_6,0.340,0.185,0.732,1.087,3,1.785,4
40,( x_6 - x_13 ),-x_13 + x_6,0.317,0.543,0.577,1.087,3,1.785,4
40,( x_6 - ( ( x_6 - -3.139 ) * x_13 ) ),-x_13*(x_6 + 3.139) + x_6,0.243,0.294,0.425,2.872,7,3.570,8
40,( ( x_6 - -3.139 ) * x_13 ),x_13*(x_6 + 3.139),0.280,0.354,0.467,1.980,5,1.980,5
40,( x_13 - x_6 ),x_13 - x_6,0.317,0.543,0.577,1.087,3,1.087,3
41,( x_6 - x_13 ),-x_13 + x_6,0.370,0.212,0.497,1.087,3,1.785,4
41,( x_13 - x_6 ),x_13 - x_6,0.370,0.212,0.497,1.087,3,1.087,3
41,( ( x_13 - ( ( x_6 / 2.975 ) * x_6 ) ) - x_6 ),x_13 - 0.336134453781513*x_6^2 - x_6,0.259,0.151,0.608,3.765,9,11.394,8
41,( x_13 + ( ( x_13 / 2.975 ) * x_6 ) ),x_13*(0.336134453781513*x_6 + 1),0.313,0.174,0.389,2.872,7,2.677,6
42,( x_6 - x_13 ),-x_13 + x_6,0.361,0.407,0.346,1.087,3,1.785,4
42,( x_13 - x_6 ),x_13 - x_6,0.361,0.407,0.346,1.087,3,1.087,3
42,( x_13 + ( x_13 + ( x_6 * x_13 ) ) ),x_13*(x_6 + 2),0.324,0.327,0.286,2.872,7,1.785,4
42,( x_13 - ( x_6 - x_11 ) ),x_11 + x_13 - x_6,0.344,0.382,0.244,1.980,5,1.980,5
43,( x_13 - x_6 ),x_13 - x_6,0.365,0.309,0.413,1.087,3,1.087,3
43,( x_6 - ( ( x_13 + ( x_13 * x_6 ) ) + x_13 ) ),-x_13*x_6 - 2*x_13 + x_6,0.281,0.151,0.260,3.765,9,4.267,9
43,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.340,0.258,0.399,1.980,5,1.980,5
43,( ( ( x_13 - x_6 ) + ( x_13 * x_6 ) ) + x_13 ),x_13*x_6 + 2*x_13 - x_6,0.281,0.151,0.260,3.765,9,3.570,8
43,( x_6 - x_13 ),-x_13 + x_6,0.365,0.309,0.413,1.087,3,1.785,4
44,( x_6 - x_13 ),-x_13 + x_6,0.389,0.251,0.282,1.087,3,1.785,4
44,( x_13 - x_6 ),x_13 - x_6,0.389,0.251,0.282,1.087,3,1.087,3
45,( x_6 - x_13 ),-x_13 + x_6,0.342,0.462,0.439,1.087,3,1.785,4
45,( x_13 - x_6 ),x_13 - x_6,0.342,0.462,0.439,1.087,3,1.087,3
45,( x_6 - ( cos( x_6 ) + x_13 ) ),-x_13 + x_6 - cos(x_6),0.264,0.278,0.303,10.501,6,11.199,7
45,( cos( x_6 ) + x_13 ),x_13 + cos(x_6),0.271,0.298,0.315,9.609,4,9.609,4
45,( ( x_13 - x_6 ) + x_11 ),x_11 + x_13 - x_6,0.326,0.369,0.400,1.980,5,1.980,5
45,( x_11 - ( x_6 - x_13 ) ),x_11 + x_13 - x_6,0.326,0.369,0.400,1.980,5,1.980,5
45,( ( ( x_6 - x_13 ) - x_13 ) - x_11 ),-x_11 - 2*x_13 + x_6,0.314,0.368,0.393,2.872,7,3.375,7
46,( x_6 - x_13 ),-x_13 + x_6,0.395,0.239,0.245,1.087,3,1.785,4
46,( x_13 - x_6 ),x_13 - x_6,0.395,0.239,0.245,1.087,3,1.087,3
46,( ( ( -4.163 - x_6 ) * ( ( x_13 - x_6 ) + x_13 ) ) - x_1 ),-x_1 - (2*x_13 - x_6)*(x_6 + 4.163),0.255,0.166,0.191,4.657,11,5.160,11
46,( ( -4.445 - x_6 ) * ( x_6 - x_13 ) ),(x_13 - x_6)*(x_6 + 4.445),0.285,0.194,0.204,2.872,7,2.872,7
46,( ( -4.445 - x_6 ) * x_13 ),-x_13*(x_6 + 4.445),0.355,0.211,0.229,1.980,5,2.677,6
46,( ( -4.445 - x_6 ) * ( ( x_6 - x_13 ) - x_13 ) ),(2*x_13 - x_6)*(x_6 + 4.445),0.267,0.171,0.190,3.765,9,3.570,8
47,( x_6 - x_13 ),-x_13 + x_6,0.368,0.457,0.244,1.087,3,1.785,4
47,( x_13 - x_6 ),x_13 - x_6,0.368,0.457,0.244,1.087,3,1.087,3
47,( ( x_6 + 3.96 ) * ( ( ( ( x_6 - x_13 ) - x_13 ) - x_13 ) - x_11 ) ),-(x_6 + 3.96)*(x_11 + 3*x_13 - x_6),0.233,0.285,0.106,5.550,13,4.462,10
47,( ( x_6 + 3.692 ) * x_13 ),x_13*(x_6 + 3.692),0.325,0.386,0.155,1.980,5,1.980,5
47,( ( x_6 + 3.96 ) * ( ( x_6 - x_13 ) - x_13 ) ),-(2*x_13 - x_6)*(x_6 + 3.96),0.250,0.347,0.118,3.765,9,3.570,8
47,( ( x_6 + 3.96 ) * ( ( ( x_6 - x_13 ) - x_13 ) - x_11 ) ),-(x_6 + 3.96)*(x_11 + 2*x_13 - x_6),0.237,0.295,0.109,4.657,11,4.462,10
48,( x_13 - x_6 ),x_13 - x_6,0.339,0.450,0.478,1.087,3,1.087,3
48,( x_6 - x_13 ),-x_13 + x_6,0.339,0.450,0.478,1.087,3,1.785,4
48,( x_13 - ( x_6 - ( x_11 + x_13 ) ) ),x_11 + 2*x_13 - x_6,0.297,0.388,0.506,2.872,7,2.677,6
48,( ( x_6 - x_11 ) - x_13 ),-x_11 - x_13 + x_6,0.307,0.408,0.516,1.980,5,2.677,6
48,( ( ( x_6 - x_13 ) - x_11 ) - x_13 ),-x_11 - 2*x_13 + x_6,0.297,0.388,0.506,2.872,7,3.375,7
49,( x_6 - x_13 ),-x_13 + x_6,0.346,0.347,0.524,1.087,3,1.785,4
49,( x_13 - x_6 ),x_13 - x_6,0.346,0.347,0.524,1.087,3,1.087,3
49,( ( ( x_13 * x_6 ) + ( x_13 + x_13 ) ) - x_6 ),x_13*x_6 + 2*x_13 - x_6,0.255,0.344,0.277,3.765,9,3.570,8
49,log( ( cos( x_6 ) + ( x_13 + 3.874 ) ) ),log(x_13 + cos(x_6) + 3.874),0.226,0.334,0.321,19.023,7,14.551,7
50,( x_13 - x_6 ),x_13 - x_6,0.357,0.431,0.355,1.087,3,1.087,3
50,( ( x_13 - ( ( x_6 - x_13 ) - x_11 ) ) + ( ( x_6 * x_13 ) + x_13 ) ),x_11 + x_13*x_6 + 3*x_13 - x_6,0.238,0.372,0.213,5.550,13,4.462,10
50,( x_6 - ( ( x_6 * x_11 ) + x_13 ) ),-x_11*x_6 - x_13 + x_6,0.314,0.402,0.355,2.872,7,3.570,8
50,( x_6 - x_13 ),-x_13 + x_6,0.357,0.431,0.355,1.087,3,1.785,4


==> simplified_energyheating_False.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes,phi_simplified,n_nodes_simplified
1,sin( x_5 ),sin(x_5),0.217,0.168,0.189,6.428,2,8.716,2
1,( exp( exp( sin( x_5 ) ) ) - ( x_1 - x_7 ) ),-x_1 + x_7 + exp(exp(sin(x_5))),0.102,0.070,0.104,20.660,8,19.297,9
1,( x_5 - ( x_4 - x_7 ) ),-x_4 + x_5 + x_7,0.179,0.146,0.162,2.279,5,2.677,6
1,( exp( exp( sin( x_4 ) ) ) - x_7 ),-x_7 + exp(exp(sin(x_4))),0.144,0.105,0.127,19.671,6,18.405,7
1,( exp( exp( x_5 ) ) - ( x_1 - x_7 ) ),-x_1 + x_7 + exp(exp(x_5)),0.128,0.082,0.124,14.533,7,10.776,8
1,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.204,0.157,0.188,7.417,4,9.609,4
1,( exp( exp( sin( x_5 ) ) ) - ( ( sin( cos( x_4 ) ) + x_1 ) - x_7 ) ),-x_1 + x_7 + exp(exp(sin(x_5))) - sin(cos(x_4)),0.100,0.065,0.100,30.857,12,32.761,13
2,sin( x_5 ),sin(x_5),0.213,0.211,0.176,6.428,2,8.716,2
2,( x_7 - exp( ( x_4 + x_4 ) ) ),x_7 - exp(2*x_4),0.136,0.139,0.132,8.406,6,5.834,5
2,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.199,0.207,0.177,7.417,4,9.609,4
2,( x_7 + ( x_5 + x_5 ) ),2*x_5 + x_7,0.157,0.181,0.171,2.279,5,1.785,4
2,sin( exp( x_5 ) ),sin(exp(x_5)),0.213,0.211,0.176,12.555,3,12.766,3
3,sin( x_5 ),sin(x_5),0.212,0.205,0.191,6.428,2,8.716,2
3,( exp( x_5 ) / cos( sin( log( x_2 ) ) ) ),exp(x_5)/cos(sin(log(x_2))),0.153,0.145,0.139,24.275,7,25.532,6
3,sin( ( 1.639 * x_4 ) ),sin(1.639*x_4),0.200,0.198,0.174,7.417,4,9.609,4
3,sin( ( x_5 - cos( log( x_1 ) ) ) ),sin(x_5 - cos(log(x_1))),0.154,0.156,0.141,19.671,6,22.180,6
3,sin( exp( x_5 ) ),sin(exp(x_5)),0.212,0.205,0.191,12.555,3,12.766,3
4,sin( x_5 ),sin(x_5),0.215,0.156,0.214,6.428,2,8.716,2
4,( exp( ( log( x_4 ) - ( x_5 + x_5 ) ) ) + cos( exp( x_7 ) ) ),x_4*exp(-2*x_5) + cos(exp(x_7)),0.157,0.119,0.154,24.730,11,19.297,9
4,sin( exp( x_5 ) ),sin(exp(x_5)),0.215,0.156,0.214,12.555,3,12.766,3
5,sin( x_5 ),sin(x_5),0.203,0.166,0.299,6.428,2,8.716,2
5,( log( exp( ( ( sin( x_3 ) + x_7 ) - x_5 ) ) ) - exp( ( exp( sin( x_4 ) ) + sin( log( x_5 ) ) ) ) ),-exp(exp(sin(x_4)) + sin(log(x_5))) + log(exp(-x_5 + x_7 + sin(x_3))),0.087,0.075,0.122,45.658,17,41.329,18
5,( log( exp( ( ( x_5 + x_7 ) - x_1 ) ) ) - exp( ( exp( sin( x_4 ) ) + log( x_5 ) ) ) ),-x_5*exp(exp(sin(x_4))) + log(exp(-x_1 + x_5 + x_7)),0.101,0.085,0.149,36.450,15,29.878,16
5,sin( sin( ( sin( ( x_7 / -2.013 ) ) - x_5 ) ) ),-sin(sin(x_5 + sin(0.496770988574267*x_7))),0.137,0.133,0.181,20.660,8,27.544,8
5,sin( sin( ( x_5 - x_2 ) ) ),-sin(sin(x_2 - x_5)),0.191,0.159,0.255,13.544,5,18.130,5
5,sin( ( sin( ( x_7 / -2.013 ) ) - x_5 ) ),-sin(x_5 + sin(0.496770988574267*x_7)),0.138,0.137,0.176,14.533,7,19.023,7
5,( log( exp( ( ( sin( x_5 ) + x_7 ) - x_1 ) ) ) - exp( ( exp( sin( x_4 ) ) + log( x_5 ) ) ) ),-x_5*exp(exp(sin(x_4))) + log(exp(-x_1 + x_7 + sin(x_5))),0.099,0.084,0.146,41.054,16,33.928,17
5,sin( exp( x_5 ) ),sin(exp(x_5)),0.203,0.166,0.299,12.555,3,12.766,3
5,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.195,0.163,0.257,7.417,4,9.609,4
6,sin( x_5 ),sin(x_5),0.222,0.167,0.150,6.428,2,8.716,2
6,( ( exp( x_5 ) + x_7 ) + exp( x_5 ) ),x_7 + 2*exp(x_5),0.151,0.137,0.117,13.010,7,5.834,5
6,( ( ( 4.842 * x_5 ) - x_5 ) - ( 4.842 - ( x_7 + x_3 ) ) ),x_3 + 3.842*x_5 + x_7 - 4.842,0.099,0.074,0.062,5.246,11,3.765,9
6,( ( x_5 + x_7 ) + x_5 ),2*x_5 + x_7,0.165,0.157,0.132,2.279,5,1.785,4
6,sin( exp( x_5 ) ),sin(exp(x_5)),0.222,0.167,0.150,12.555,3,12.766,3
6,( ( x_5 + sin( x_7 ) ) + x_5 ),2*x_5 + sin(x_7),0.155,0.138,0.115,8.406,6,10.306,5
7,sin( x_5 ),sin(x_5),0.196,0.245,0.280,6.428,2,8.716,2
7,( x_7 + ( x_5 * 2.171 ) ),2.171*x_5 + x_7,0.147,0.174,0.174,2.279,5,1.980,5
7,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.184,0.235,0.270,7.417,4,9.609,4
8,sin( x_5 ),sin(x_5),0.205,0.216,0.238,6.428,2,8.716,2
8,cos( cos( exp( x_5 ) ) ),cos(cos(exp(x_5))),0.205,0.216,0.238,18.682,4,21.287,4
8,( ( x_7 + x_5 ) + x_5 ),2*x_5 + x_7,0.159,0.171,0.167,2.279,5,1.785,4
8,( ( x_7 + exp( x_5 ) ) + x_5 ),x_5 + x_7 + exp(x_5),0.150,0.165,0.158,8.406,6,6.029,6
8,( ( x_7 + x_5 ) + ( x_5 + x_3 ) ),x_3 + 2*x_5 + x_7,0.119,0.115,0.134,3.268,7,2.677,6
8,( ( x_7 + exp( x_5 ) ) + ( x_5 + x_3 ) ),x_3 + x_5 + x_7 + exp(x_5),0.110,0.108,0.123,9.395,8,6.922,8
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( x_5 + x_3 ) ),x_3 + 4*x_5 + x_7,0.092,0.104,0.102,5.246,11,2.677,6
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( sin( 3.492 ) + x_3 ) ),x_3 + 3*x_5 + x_7 - 0.343280429098589,0.091,0.098,0.100,11.373,12,3.570,8
8,sin( exp( x_5 ) ),sin(exp(x_5)),0.205,0.216,0.238,12.555,3,12.766,3
9,sin( x_5 ),sin(x_5),0.212,0.190,0.205,6.428,2,8.716,2
9,( ( -4.603 / x_5 ) - ( x_7 + sin( x_3 ) ) ),-x_7 - sin(x_3) - 4.603/x_5,0.104,0.105,0.101,9.395,8,11.394,8
9,( x_5 - ( x_7 / -3.38 ) ),x_5 + 0.29585798816568*x_7,0.135,0.148,0.132,2.279,5,1.980,5
9,sin( exp( x_5 ) ),sin(exp(x_5)),0.212,0.190,0.205,12.555,3,12.766,3
10,sin( x_5 ),sin(x_5),0.207,0.218,0.218,6.428,2,8.716,2
10,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.195,0.211,0.215,18.682,4,16.815,4
10,( ( x_5 - sin( x_1 ) ) + x_5 ),2*x_5 - sin(x_1),0.157,0.195,0.177,8.406,6,10.306,5
11,sin( x_5 ),sin(x_5),0.208,0.173,0.253,6.428,2,8.716,2
11,( x_5 + log( ( ( x_7 - ( x_1 - 4.112 ) ) + log( x_4 ) ) ) ),x_5 + log(-x_1 + x_7 + log(x_4) + 4.112),0.080,0.090,0.073,16.511,11,12.561,12
11,( x_5 + log( ( x_7 - ( x_1 - 4.112 ) ) ) ),x_5 + log(-x_1 + x_7 + 4.112),0.101,0.114,0.089,9.395,8,7.619,9
12,sin( x_5 ),sin(x_5),0.207,0.193,0.243,6.428,2,8.716,2
12,( x_5 + ( sin( x_7 ) + x_5 ) ),2*x_5 + sin(x_7),0.150,0.129,0.167,8.406,6,10.306,5
12,( ( x_5 - x_4 ) - x_1 ),-x_1 - x_4 + x_5,0.179,0.133,0.218,2.279,5,2.677,6
12,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.190,0.182,0.276,7.417,4,9.609,4
12,( exp( log( ( exp( x_5 ) + ( sin( x_3 ) / x_5 ) ) ) ) * cos( ( ( x_5 - cos( -2.919 ) ) + x_5 ) ) ),(x_5*exp(x_5) + sin(x_3))*cos(2*x_5 + 0.975328376231205)/x_5,0.136,0.115,0.184,37.439,17,21.277,14
12,( exp( sin( ( sin( x_5 ) + ( sin( x_3 ) / x_5 ) ) ) ) * x_5 ),x_5*exp(sin(sin(x_5) + sin(x_3)/x_5)),0.139,0.121,0.203,26.253,11,27.317,10
12,( exp( log( ( exp( sin( x_5 ) ) + ( sin( x_3 ) / x_5 ) ) ) ) * cos( ( ( x_5 - cos( -2.919 ) ) + x_5 ) ) ),(x_5*exp(sin(x_5)) + sin(x_3))*cos(2*x_5 + 0.975328376231205)/x_5,0.133,0.110,0.181,43.566,18,25.327,15
13,sin( x_5 ),sin(x_5),0.205,0.250,0.198,6.428,2,8.716,2
13,( ( x_7 - sin( x_7 ) ) + sin( x_5 ) ),x_7 + sin(x_5) - sin(x_7),0.123,0.148,0.150,13.010,7,14.551,7
13,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.195,0.227,0.201,18.682,4,16.815,4
13,( ( x_7 + x_5 ) + x_5 ),2*x_5 + x_7,0.154,0.181,0.190,2.279,5,1.785,4
13,( ( x_7 - sin( x_7 ) ) + x_5 ),x_5 + x_7 - sin(x_7),0.125,0.149,0.148,8.406,6,10.501,6
13,exp( exp( x_4 ) ),exp(exp(x_4)),0.205,0.248,0.203,12.555,3,8.294,3
14,sin( x_5 ),sin(x_5),0.221,0.189,0.135,6.428,2,8.716,2
14,exp( ( cos( sin( x_2 ) ) * sin( sin( x_5 ) ) ) ),exp(sin(sin(x_5))*cos(sin(x_2))),0.166,0.137,0.113,28.879,8,30.278,8
14,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.207,0.176,0.145,7.417,4,9.609,4
14,( cos( sin( x_2 ) ) / x_5 ),cos(sin(x_2))/x_5,0.177,0.141,0.105,13.544,5,17.433,4
14,exp( ( cos( sin( x_2 ) ) / x_5 ) ),exp(cos(sin(x_2))/x_5),0.168,0.140,0.123,19.671,6,21.482,5
14,exp( ( cos( sin( x_2 ) ) * sin( x_5 ) ) ),exp(sin(x_5)*cos(sin(x_2))),0.167,0.138,0.117,24.275,7,26.229,7
15,sin( x_5 ),sin(x_5),0.218,0.169,0.181,6.428,2,8.716,2
15,( ( x_4 - x_7 ) - x_5 ),x_4 - x_5 - x_7,0.171,0.167,0.202,2.279,5,1.980,5
15,( ( sin( x_7 ) - x_7 ) - x_5 ),-x_5 - x_7 + sin(x_7),0.132,0.110,0.133,8.406,6,11.199,7
16,sin( x_5 ),sin(x_5),0.210,0.161,0.249,6.428,2,8.716,2
16,( x_7 + ( ( x_3 / 1.433 ) - exp( log( exp( exp( x_4 ) ) ) ) ) ),0.697836706210747*x_3 + x_7 - exp(exp(x_4)),0.123,0.090,0.153,27.776,11,10.971,9
16,( ( x_5 + ( x_5 + sin( x_7 ) ) ) - sin( x_4 ) ),2*x_5 - sin(x_4) + sin(x_7),0.145,0.118,0.171,13.999,9,15.248,8
16,( x_5 + ( x_5 + sin( x_7 ) ) ),2*x_5 + sin(x_7),0.150,0.128,0.161,8.406,6,10.306,5
16,( x_1 + ( x_5 * -3.881 ) ),x_1 - 3.881*x_5,0.171,0.135,0.190,2.279,5,1.980,5
16,cos( exp( x_4 ) ),cos(exp(x_4)),0.210,0.159,0.259,12.555,3,12.766,3
17,sin( x_5 ),sin(x_5),0.214,0.189,0.191,6.428,2,8.716,2
17,( x_7 - exp( exp( sin( x_4 ) ) ) ),x_7 - exp(exp(sin(x_4))),0.144,0.098,0.134,19.671,6,17.708,6
17,( x_7 - exp( exp( x_4 ) ) ),x_7 - exp(exp(x_4)),0.158,0.116,0.145,13.544,5,9.186,5
18,sin( x_5 ),sin(x_5),0.211,0.165,0.239,6.428,2,8.716,2
18,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.202,0.150,0.232,18.682,4,16.815,4
18,( exp( exp( x_4 ) ) - x_7 ),-x_7 + exp(exp(x_4)),0.152,0.129,0.183,13.544,5,9.884,6
18,( exp( exp( sin( x_4 ) ) ) - x_7 ),-x_7 + exp(exp(sin(x_4))),0.137,0.125,0.168,19.671,6,18.405,7
18,sin( exp( x_5 ) ),sin(exp(x_5)),0.211,0.165,0.239,12.555,3,12.766,3
19,sin( x_5 ),sin(x_5),0.200,0.219,0.268,6.428,2,8.716,2
19,sin( sin( ( -0.841 / ( x_5 + x_1 ) ) ) ),-sin(sin(0.841/(x_1 + x_5))),0.152,0.180,0.208,14.533,7,18.325,6
19,sin( sin( exp( x_5 ) ) ),sin(sin(exp(x_5))),0.200,0.219,0.268,18.682,4,21.287,4
19,( 0.559 / ( x_5 + x_1 ) ),0.559/(x_1 + x_5),0.154,0.185,0.205,2.279,5,1.283,4
19,sin( ( -0.841 / ( x_5 + x_1 ) ) ),-sin(0.841/(x_1 + x_5)),0.152,0.181,0.206,8.406,6,9.804,5
19,sin( exp( x_5 ) ),sin(exp(x_5)),0.200,0.219,0.268,12.555,3,12.766,3
20,sin( x_5 ),sin(x_5),0.194,0.283,0.257,6.428,2,8.716,2
20,( x_7 + ( x_7 + exp( exp( x_5 ) ) ) ),2*x_7 + exp(exp(x_5)),0.127,0.186,0.157,14.533,7,9.884,6
20,( x_7 + exp( exp( x_5 ) ) ),x_7 + exp(exp(x_5)),0.144,0.217,0.187,13.544,5,9.186,5
20,( x_7 + exp( exp( sin( x_5 ) ) ) ),x_7 + exp(exp(sin(x_5))),0.130,0.194,0.164,19.671,6,17.708,6
21,sin( x_5 ),sin(x_5),0.203,0.290,0.175,6.428,2,8.716,2
21,( ( x_7 + ( sin( x_5 ) * 4.119 ) ) + ( ( x_7 / ( sin( x_5 ) * 4.119 ) ) + cos( x_1 ) ) ),1.0*x_7 + 0.242777373148823*x_7/sin(x_5) + 4.119*sin(x_5) + 1.0*cos(x_1),0.118,0.165,0.112,21.570,16,23.257,19
21,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.194,0.262,0.163,7.417,4,9.609,4
21,( x_7 + ( x_5 * 4.119 ) ),4.119*x_5 + x_7,0.133,0.205,0.121,2.279,5,1.980,5
21,( ( x_7 + ( sin( x_5 ) * 4.119 ) ) + cos( x_1 ) ),x_7 + 4.119*sin(x_5) + cos(x_1),0.123,0.183,0.114,13.999,9,15.443,9
21,( x_7 + ( sin( sin( x_5 ) ) * 4.267 ) ),x_7 + 4.267*sin(sin(x_5)),0.130,0.197,0.124,14.533,7,19.023,7
21,( ( x_7 + ( x_5 * 4.119 ) ) + cos( x_1 ) ),4.119*x_5 + x_7 + cos(x_1),0.125,0.188,0.114,9.395,8,11.394,8
21,( x_7 + ( sin( x_5 ) * 4.119 ) ),x_7 + 4.119*sin(x_5),0.130,0.199,0.122,8.406,6,10.501,6
21,( ( x_7 + ( x_5 * 4.119 ) ) + ( ( x_7 / ( sin( x_5 ) * 4.119 ) ) + cos( x_1 ) ) ),4.119*x_5 + 1.0*x_7 + 0.242777373148823*x_7/sin(x_5) + 1.0*cos(x_1),0.120,0.171,0.112,16.966,15,19.208,18
22,sin( x_5 ),sin(x_5),0.199,0.274,0.228,6.428,2,8.716,2
22,( x_7 + exp( exp( x_5 ) ) ),x_7 + exp(exp(x_5)),0.147,0.198,0.178,13.544,5,9.186,5
22,sin( ( -2.629 - x_4 ) ),-sin(x_4 + 2.629),0.193,0.259,0.221,7.417,4,9.609,4
22,exp( exp( x_4 ) ),exp(exp(x_4)),0.198,0.272,0.233,12.555,3,8.294,3
23,sin( x_5 ),sin(x_5),0.208,0.180,0.246,6.428,2,8.716,2
23,( ( x_3 + ( x_7 + exp( x_5 ) ) ) + x_5 ),x_3 + x_5 + x_7 + exp(x_5),0.115,0.089,0.094,9.395,8,6.922,8
23,( ( x_5 + x_7 ) + x_5 ),2*x_5 + x_7,0.164,0.146,0.147,2.279,5,1.785,4
23,( ( exp( x_5 ) + x_7 ) + x_5 ),x_5 + x_7 + exp(x_5),0.155,0.137,0.142,8.406,6,6.029,6
23,( ( x_3 + ( x_7 + x_5 ) ) + x_5 ),x_3 + 2*x_5 + x_7,0.125,0.097,0.102,3.268,7,2.677,6
24,sin( x_5 ),sin(x_5),0.202,0.233,0.239,6.428,2,8.716,2
24,( x_5 - ( x_4 - x_7 ) ),-x_4 + x_5 + x_7,0.168,0.210,0.188,2.279,5,2.677,6
25,sin( x_5 ),sin(x_5),0.207,0.230,0.205,6.428,2,8.716,2
25,( x_1 + exp( exp( x_4 ) ) ),x_1 + exp(exp(x_4)),0.178,0.195,0.172,13.544,5,9.186,5
25,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.195,0.223,0.209,18.682,4,16.815,4
26,sin( x_5 ),sin(x_5),0.213,0.176,0.209,6.428,2,8.716,2
26,( x_4 * exp( x_4 ) ),x_4*exp(x_4),0.212,0.174,0.209,7.417,4,5.137,4
26,( x_5 + ( x_7 + x_5 ) ),2*x_5 + x_7,0.162,0.139,0.174,2.279,5,1.785,4
26,( x_5 + ( ( x_5 + ( x_7 + x_3 ) ) - x_4 ) ),x_3 - x_4 + 2*x_5 + x_7,0.101,0.071,0.124,4.257,9,3.570,8
26,( exp( exp( ( 0.183 / exp( x_5 ) ) ) ) + ( ( x_5 + ( x_7 + x_3 ) ) / ( ( -2.608 + x_5 ) / ( x_8 / x_8 ) ) ) ),(x_3 + x_5 + x_7 + (x_5 - 2.608)*exp(exp(0.183*exp(-x_5))))/(x_5 - 2.608),0.079,0.054,0.092,26.594,20,19.483,20
26,( exp( exp( sin( sin( x_5 ) ) ) ) + ( ( x_7 + ( x_5 + x_3 ) ) - x_5 ) ),x_3 + x_7 + exp(exp(sin(sin(x_5)))),0.093,0.063,0.108,28.765,13,27.121,9
26,( ( x_5 + ( x_7 + x_3 ) ) - x_4 ),x_3 - x_4 + x_5 + x_7,0.138,0.098,0.153,3.268,7,2.872,7
26,( exp( x_5 ) + ( x_7 + x_5 ) ),x_5 + x_7 + exp(x_5),0.153,0.132,0.165,8.406,6,6.029,6
26,( exp( exp( sin( x_5 ) ) ) + ( ( 2.328 + ( x_7 + x_3 ) ) - x_5 ) ),x_3 - x_5 + x_7 + exp(exp(sin(x_5))) + 2.328,0.093,0.063,0.108,22.638,12,20.385,12
26,cos( exp( x_4 ) ),cos(exp(x_4)),0.213,0.175,0.220,12.555,3,12.766,3
27,sin( x_5 ),sin(x_5),0.213,0.168,0.215,6.428,2,8.716,2
27,( ( exp( exp( sin( sin( x_5 ) ) ) ) - x_1 ) - cos( ( exp( x_7 ) + log( x_5 ) ) ) ),-x_1 + exp(exp(sin(sin(x_5)))) - cos(exp(x_7) + log(x_5)),0.117,0.070,0.120,41.588,14,40.859,15
27,( exp( exp( x_5 ) ) - x_1 ),-x_1 + exp(exp(x_5)),0.187,0.147,0.178,13.544,5,9.884,6
27,( ( x_5 + x_7 ) - sin( x_7 ) ),x_5 + x_7 - sin(x_7),0.133,0.109,0.129,8.406,6,10.501,6
27,( ( exp( exp( sin( x_5 ) ) ) - x_1 ) - cos( ( exp( x_7 ) + log( x_5 ) ) ) ),-x_1 + exp(exp(sin(x_5))) - cos(exp(x_7) + log(x_5)),0.120,0.075,0.119,35.461,13,32.338,14
27,cos( ( -2.309 + x_4 ) ),cos(x_4 - 2.309),0.209,0.166,0.195,7.417,4,9.609,4
27,exp( exp( x_4 ) ),exp(exp(x_4)),0.213,0.167,0.220,12.555,3,8.294,3
28,sin( x_5 ),sin(x_5),0.212,0.180,0.216,6.428,2,8.716,2
28,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.205,0.163,0.180,7.417,4,9.609,4
28,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.159,0.126,0.159,13.544,5,9.186,5
28,( exp( exp( x_5 ) ) + ( x_7 + x_3 ) ),x_3 + x_7 + exp(exp(x_5)),0.123,0.093,0.119,14.533,7,10.079,7
28,( exp( exp( sin( x_5 ) ) ) + ( x_7 + x_3 ) ),x_3 + x_7 + exp(exp(sin(x_5))),0.100,0.072,0.092,20.660,8,18.600,8
28,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.144,0.112,0.139,19.671,6,17.708,6
28,( exp( exp( sin( sin( x_5 ) ) ) ) + ( x_7 + x_3 ) ),x_3 + x_7 + exp(exp(sin(sin(x_5)))),0.095,0.068,0.085,26.787,9,27.121,9
28,( exp( exp( sin( sin( x_5 ) ) ) ) + ( exp( sin( x_3 ) ) + x_7 ) ),x_7 + exp(exp(sin(sin(x_5)))) + exp(sin(x_3)),0.090,0.064,0.084,35.995,11,35.220,11
28,sin( exp( x_5 ) ),sin(exp(x_5)),0.212,0.180,0.216,12.555,3,12.766,3
29,sin( x_5 ),sin(x_5),0.212,0.230,0.174,6.428,2,8.716,2
29,( ( x_1 / x_2 ) + x_5 ),x_1/x_2 + x_5,0.178,0.188,0.153,2.279,5,1.283,4
29,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.204,0.199,0.156,7.417,4,9.609,4
30,sin( x_5 ),sin(x_5),0.202,0.184,0.292,6.428,2,8.716,2
30,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.196,0.178,0.230,7.417,4,9.609,4
30,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.150,0.141,0.215,13.544,5,9.186,5
30,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.135,0.131,0.187,19.671,6,17.708,6
30,exp( exp( x_4 ) ),exp(exp(x_4)),0.202,0.183,0.296,12.555,3,8.294,3
31,sin( x_5 ),sin(x_5),0.209,0.253,0.168,6.428,2,8.716,2
31,( ( cos( x_1 ) * x_4 ) + x_4 ),x_4*(cos(x_1) + 1),0.170,0.215,0.124,8.406,6,10.306,5
31,( log( cos( 3.642 ) ) / ( x_1 + x_5 ) ),(-0.130806882544154 + I*pi)/(x_1 + x_5),0.161,0.210,0.125,14.533,7,2.677,6
31,sin( exp( x_5 ) ),sin(exp(x_5)),0.209,0.253,0.168,12.555,3,12.766,3
31,cos( ( x_4 + -2.231 ) ),cos(x_4 - 2.231),0.201,0.249,0.163,7.417,4,9.609,4
32,sin( x_5 ),sin(x_5),0.215,0.193,0.178,6.428,2,8.716,2
32,( exp( exp( x_4 ) ) - x_7 ),-x_7 + exp(exp(x_4)),0.158,0.141,0.120,13.544,5,9.884,6
33,sin( x_5 ),sin(x_5),0.197,0.297,0.213,6.428,2,8.716,2
33,( exp( ( x_7 * log( sin( sin( x_5 ) ) ) ) ) - x_5 ),-x_5 + exp(x_7*log(sin(sin(x_5)))),0.127,0.168,0.145,26.787,9,27.819,10
33,( exp( x_5 ) + ( x_3 - x_2 ) ),-x_2 + x_3 + exp(x_5),0.168,0.246,0.183,8.406,6,6.727,7
33,( sin( ( x_7 * log( 0.62 ) ) ) - x_5 ),-x_5 - sin(0.478035800943*x_7),0.148,0.172,0.163,14.533,7,11.199,7
33,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.188,0.281,0.208,18.682,4,16.815,4
33,( x_5 + ( x_3 - x_2 ) ),-x_2 + x_3 + x_5,0.170,0.246,0.185,2.279,5,2.677,6
34,sin( x_5 ),sin(x_5),0.203,0.281,0.188,6.428,2,8.716,2
34,exp( exp( sin( x_4 ) ) ),exp(exp(sin(x_4))),0.203,0.279,0.190,18.682,4,16.815,4
34,cos( exp( ( x_1 + x_3 ) ) ),cos(exp(x_1 + x_3)),0.176,0.157,0.169,13.544,5,13.658,5
34,sin( exp( x_5 ) ),sin(exp(x_5)),0.203,0.281,0.188,12.555,3,12.766,3
35,sin( x_5 ),sin(x_5),0.213,0.190,0.195,6.428,2,8.716,2
35,( sin( sin( x_7 ) ) - ( x_7 + exp( x_5 ) ) ),-x_7 - exp(x_5) + sin(sin(x_7)),0.128,0.132,0.132,19.137,8,23.770,9
35,( ( x_7 + x_5 ) + x_5 ),2*x_5 + x_7,0.158,0.166,0.177,2.279,5,1.785,4
35,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.200,0.173,0.218,18.682,4,16.815,4
35,( sin( sin( x_7 ) ) - ( x_5 + x_7 ) ),-x_5 - x_7 + sin(sin(x_7)),0.129,0.137,0.136,14.533,7,19.720,8
35,exp( exp( x_4 ) ),exp(exp(x_4)),0.213,0.189,0.199,12.555,3,8.294,3
36,sin( x_5 ),sin(x_5),0.208,0.213,0.211,6.428,2,8.716,2
36,( x_7 - ( ( log( x_1 ) - 3.837 ) / x_5 ) ),(x_5*x_7 - log(x_1) + 3.837)/x_5,0.094,0.091,0.067,9.395,8,7.117,9
36,( x_7 - ( ( x_5 - 3.837 ) / x_5 ) ),x_7 - 1 + 3.837/x_5,0.139,0.124,0.143,3.268,7,1.980,5
36,( ( x_5 * -1.918 ) - sin( x_7 ) ),-1.918*x_5 - sin(x_7),0.152,0.126,0.167,8.406,6,10.501,6
37,sin( x_5 ),sin(x_5),0.214,0.195,0.185,6.428,2,8.716,2
37,( exp( x_7 ) + ( exp( exp( sin( x_5 ) ) ) - ( x_5 * ( log( x_1 ) + x_5 ) ) ) ),-x_5*(x_5 + log(x_1)) + exp(x_7) + exp(exp(sin(x_5))),0.110,0.072,0.082,31.846,14,29.181,15
37,( ( x_2 - x_3 ) - ( x_5 + x_7 ) ),x_2 - x_3 - x_5 - x_7,0.129,0.097,0.098,3.268,7,2.872,7
37,( exp( x_7 ) + ( exp( exp( x_5 ) ) - ( x_5 * ( log( x_1 ) - x_5 ) ) ) ),x_5*(x_5 - log(x_1)) + exp(x_7) + exp(exp(x_5)),0.124,0.086,0.096,25.719,13,19.962,13
37,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.201,0.166,0.202,7.417,4,9.609,4
37,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.161,0.131,0.131,13.544,5,9.186,5
37,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.146,0.112,0.117,19.671,6,17.708,6
38,sin( x_5 ),sin(x_5),0.208,0.197,0.227,6.428,2,8.716,2
38,sin( ( cos( cos( x_4 ) ) / ( cos( exp( sin( sin( x_5 ) ) ) ) - x_1 ) ) ),-sin(cos(cos(x_4))/(x_1 - cos(exp(sin(sin(x_5)))))),0.148,0.124,0.171,42.122,12,47.516,11
38,sin( sin( ( x_2 - x_5 ) ) ),sin(sin(x_2 - x_5)),0.198,0.155,0.208,13.544,5,18.130,5
38,( cos( x_5 ) / ( x_5 - x_2 ) ),-cos(x_5)/(x_2 - x_5),0.165,0.139,0.187,8.406,6,9.804,5
38,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.202,0.157,0.210,7.417,4,9.609,4
38,sin( ( cos( log( x_4 ) ) / ( cos( exp( x_5 ) ) - x_1 ) ) ),-sin(cos(log(x_4))/(x_1 - cos(exp(x_5)))),0.159,0.131,0.186,29.868,10,30.473,9
38,sin( ( sin( -2.216 ) / ( cos( exp( x_5 ) ) - x_1 ) ) ),sin(0.798977302356485/(x_1 - cos(exp(x_5)))),0.161,0.133,0.190,25.264,9,22.375,7
38,sin( ( cos( x_5 ) / ( x_5 - x_2 ) ) ),-sin(cos(x_5)/(x_2 - x_5)),0.164,0.138,0.186,14.533,7,18.325,6
39,sin( x_5 ),sin(x_5),0.200,0.203,0.289,6.428,2,8.716,2
39,( ( x_7 - ( sin( sin( x_5 ) ) * -4.793 ) ) / cos( cos( sin( x_2 ) ) ) ),(x_7 + 4.793*sin(sin(x_5)))/cos(cos(sin(x_2))),0.093,0.098,0.113,30.857,12,35.838,11
39,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.187,0.202,0.293,18.682,4,16.815,4
39,( x_7 - ( x_5 * -4.338 ) ),4.338*x_5 + x_7,0.137,0.139,0.168,2.279,5,1.980,5
39,( ( x_7 - ( sin( x_5 ) * -4.793 ) ) / cos( cos( x_1 ) ) ),(x_7 + 4.793*sin(x_5))/cos(cos(x_1)),0.096,0.102,0.115,20.126,10,23.267,9
39,( x_7 - ( sin( sin( x_5 ) ) * -4.697 ) ),x_7 + 4.697*sin(sin(x_5)),0.134,0.136,0.153,14.533,7,19.023,7
39,( ( x_7 - ( sin( x_5 ) * -4.793 ) ) / cos( cos( sin( x_2 ) ) ) ),(x_7 + 4.793*sin(x_5))/cos(cos(sin(x_2))),0.093,0.099,0.121,26.253,11,31.789,10
39,( x_7 - ( sin( x_5 ) * -4.338 ) ),x_7 + 4.338*sin(x_5),0.134,0.136,0.156,8.406,6,10.501,6
40,sin( x_5 ),sin(x_5),0.210,0.225,0.185,6.428,2,8.716,2
40,( ( x_3 + ( 2.964 * x_5 ) ) + x_7 ),x_3 + 2.964*x_5 + x_7,0.092,0.097,0.089,3.268,7,2.872,7
40,( x_7 + ( x_5 + exp( x_5 ) ) ),x_5 + x_7 + exp(x_5),0.150,0.161,0.160,8.406,6,6.029,6
40,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.199,0.195,0.191,7.417,4,9.609,4
40,( x_7 + ( x_5 + x_5 ) ),2*x_5 + x_7,0.159,0.170,0.167,2.279,5,1.785,4
41,sin( x_5 ),sin(x_5),0.206,0.220,0.220,6.428,2,8.716,2
41,( ( x_7 - ( x_5 * -2.792 ) ) + sin( x_3 ) ),2.792*x_5 + x_7 + sin(x_3),0.086,0.089,0.118,9.395,8,11.394,8
41,( x_7 - ( x_5 * -2.792 ) ),2.792*x_5 + x_7,0.135,0.136,0.165,2.279,5,1.980,5
41,( ( x_7 - ( x_5 * -2.792 ) ) + x_3 ),x_3 + 2.792*x_5 + x_7,0.089,0.105,0.122,3.268,7,2.872,7
42,sin( x_5 ),sin(x_5),0.221,0.168,0.153,6.428,2,8.716,2
42,exp( sin( ( ( x_3 / 1.953 ) + sin( x_5 ) ) ) ),exp(sin(0.512032770097286*x_3 + sin(x_5))),0.148,0.108,0.102,20.660,8,23.072,8
42,( ( x_3 / 1.953 ) + x_5 ),0.512032770097286*x_3 + x_5,0.195,0.156,0.151,2.279,5,1.980,5
42,( ( sin( x_7 ) / 1.953 ) + x_5 ),x_5 + 0.512032770097286*sin(x_7),0.152,0.146,0.142,8.406,6,10.501,6
42,sin( exp( x_5 ) ),sin(exp(x_5)),0.221,0.168,0.153,12.555,3,12.766,3
42,sin( ( x_2 - x_5 ) ),sin(x_2 - x_5),0.208,0.161,0.154,7.417,4,9.609,4
42,sin( ( ( sin( x_7 ) / 1.953 ) + x_5 ) ),sin(x_5 + 0.512032770097286*sin(x_7)),0.151,0.132,0.124,14.533,7,19.023,7
43,sin( x_5 ),sin(x_5),0.215,0.210,0.164,6.428,2,8.716,2
43,cos( ( exp( x_5 ) / x_4 ) ),cos(exp(x_5)/x_4),0.196,0.190,0.149,13.544,5,12.961,4
43,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.206,0.201,0.142,18.682,4,16.815,4
44,sin( x_5 ),sin(x_5),0.213,0.163,0.226,6.428,2,8.716,2
44,( exp( x_4 ) + ( x_2 - ( x_7 + x_3 ) ) ),x_2 - x_3 - x_7 + exp(x_4),0.125,0.086,0.163,9.395,8,6.922,8
44,( x_5 + ( x_7 + x_5 ) ),2*x_5 + x_7,0.166,0.127,0.149,2.279,5,1.785,4
44,( x_5 + ( x_7 + exp( x_5 ) ) ),x_5 + x_7 + exp(x_5),0.158,0.118,0.141,8.406,6,6.029,6
44,cos( exp( x_4 ) ),cos(exp(x_4)),0.212,0.163,0.237,12.555,3,12.766,3
45,sin( x_5 ),sin(x_5),0.214,0.141,0.242,6.428,2,8.716,2
45,( x_4 - ( sin( x_7 ) + exp( x_5 ) ) ),x_4 - exp(x_5) - sin(x_7),0.159,0.136,0.176,13.010,7,14.551,7
45,sin( exp( x_5 ) ),sin(exp(x_5)),0.214,0.141,0.242,12.555,3,12.766,3
46,sin( x_5 ),sin(x_5),0.217,0.158,0.193,6.428,2,8.716,2
46,( ( sin( x_7 ) + x_3 ) - exp( exp( x_4 ) ) ),x_3 - exp(exp(x_4)) + sin(x_7),0.133,0.084,0.133,19.137,8,18.600,8
46,( x_7 - exp( exp( x_4 ) ) ),x_7 - exp(exp(x_4)),0.159,0.115,0.140,13.544,5,9.186,5
47,sin( x_5 ),sin(x_5),0.201,0.247,0.232,6.428,2,8.716,2
47,( x_7 - exp( ( x_4 - x_5 ) ) ),x_7 - exp(x_4 - x_5),0.135,0.154,0.128,8.406,6,6.029,6
47,( ( x_3 - x_2 ) + x_5 ),-x_2 + x_3 + x_5,0.176,0.178,0.206,2.279,5,2.677,6
47,sin( log( log( x_4 ) ) ),sin(log(log(x_4))),0.192,0.217,0.235,18.682,4,16.815,4
47,sin( exp( x_5 ) ),sin(exp(x_5)),0.201,0.247,0.232,12.555,3,12.766,3
48,sin( x_5 ),sin(x_5),0.208,0.212,0.216,6.428,2,8.716,2
48,( exp( exp( sin( sin( x_5 ) ) ) ) + x_7 ),x_7 + exp(exp(sin(sin(x_5)))),0.142,0.116,0.109,25.798,7,26.229,7
48,( exp( exp( x_5 ) ) + x_7 ),x_7 + exp(exp(x_5)),0.158,0.144,0.143,13.544,5,9.186,5
48,( exp( exp( sin( x_5 ) ) ) + x_7 ),x_7 + exp(exp(sin(x_5))),0.145,0.123,0.119,19.671,6,17.708,6
49,sin( x_5 ),sin(x_5),0.215,0.198,0.175,6.428,2,8.716,2
49,( ( exp( x_5 ) + sin( x_7 ) ) - exp( x_4 ) ),-exp(x_4) + exp(x_5) + sin(x_7),0.148,0.158,0.115,17.614,8,18.600,8
49,( ( x_5 + x_7 ) - x_4 ),-x_4 + x_5 + x_7,0.177,0.179,0.146,2.279,5,2.677,6
49,( ( x_5 + x_7 ) - exp( x_4 ) ),x_5 + x_7 - exp(x_4),0.158,0.162,0.132,8.406,6,6.029,6
49,( ( x_5 + sin( x_7 ) ) - exp( x_4 ) ),x_5 - exp(x_4) + sin(x_7),0.150,0.161,0.118,13.010,7,14.551,7
50,sin( x_5 ),sin(x_5),0.204,0.194,0.265,6.428,2,8.716,2
50,( x_7 + ( x_3 + ( x_5 + x_5 ) ) ),x_3 + 2*x_5 + x_7,0.120,0.150,0.090,3.268,7,2.677,6
50,( sin( x_3 ) + ( x_5 + x_5 ) ),2*x_5 + sin(x_3),0.156,0.163,0.197,8.406,6,10.306,5
50,sin( ( x_5 - x_2 ) ),-sin(x_2 - x_5),0.196,0.188,0.225,7.417,4,9.609,4
50,( x_5 + ( x_5 + x_7 ) ),2*x_5 + x_7,0.160,0.172,0.151,2.279,5,1.785,4


==> simplified_energyheating_True.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes,phi_simplified,n_nodes_simplified
1,( 0.017 / x_5 ),0.017/x_5,0.217,0.168,0.189,1.087,3,0.390,2
1,( -0.02 * ( 0.017 * ( ( x_1 * x_3 ) + ( ( x_3 + x_7 ) + ( 1.89 / ( x_5 / 1.617 ) ) ) ) ) ),-(0.00034*x_5*(x_1*x_3 + x_3 + x_7) + 0.0010390842)/x_5,0.087,0.055,0.094,7.335,17,5.745,14
1,( ( ( -3.235 * x_5 ) - x_7 ) - x_3 ),-x_3 - 3.235*x_5 - x_7,0.094,0.062,0.103,2.872,7,3.570,8
1,( ( -3.235 / x_5 ) - x_7 ),-x_7 - 3.235/x_5,0.141,0.110,0.128,1.980,5,1.980,5
1,( ( x_1 * x_3 ) + ( ( x_3 + x_7 ) + ( 1.89 / ( x_5 / 1.617 ) ) ) ),x_1*x_3 + x_3 + x_7 + 3.05613/x_5,0.087,0.055,0.094,5.550,13,3.960,10
1,( 0.017 * ( ( x_1 * x_3 ) + ( ( x_3 + x_7 ) + ( 1.89 / ( x_5 / 1.617 ) ) ) ) ),(0.017*x_5*(x_1*x_3 + x_3 + x_7) + 0.05195421)/x_5,0.087,0.055,0.094,6.442,15,5.745,14
2,( -0.007 / x_5 ),-0.007/x_5,0.213,0.211,0.176,1.087,3,0.390,2
2,( ( ( 4.854 * ( ( 0.018 + x_3 ) + ( ( 3.966 * x_5 ) + x_7 ) ) ) + x_3 ) + ( ( ( ( x_3 + x_7 ) + x_3 ) * x_5 ) + x_7 ) ),5.854*x_3 + x_5*(2*x_3 + x_7) + 19.250964*x_5 + 5.854*x_7 + 0.087372,0.076,0.100,0.079,10.012,23,8.925,20
2,( ( x_5 * 3.343 ) + x_7 ),3.343*x_5 + x_7,0.136,0.141,0.132,1.980,5,1.980,5
2,( ( x_5 * 3.343 ) + ( x_3 + x_7 ) ),x_3 + 3.343*x_5 + x_7,0.090,0.104,0.087,2.872,7,2.872,7
3,( 0.024 / x_5 ),0.024/x_5,0.212,0.205,0.191,1.087,3,0.390,2
3,( x_5 + ( ( ( x_7 + sin( x_3 ) ) + x_5 ) + ( 2.987 / ( x_5 + x_1 ) ) ) ),((x_1 + x_5)*(2*x_5 + x_7 + sin(x_3)) + 2.987)/(x_1 + x_5),0.084,0.096,0.070,14.071,14,14.964,16
3,( x_7 - ( x_4 - ( 3.559 / ( x_5 + x_1 ) ) ) ),((x_1 + x_5)*(-x_4 + x_7) + 3.559)/(x_1 + x_5),0.087,0.105,0.069,3.765,9,5.550,13
3,( x_7 + ( 3.434 / x_5 ) ),x_7 + 3.434/x_5,0.137,0.143,0.123,1.980,5,1.283,4
3,( ( 3.434 / x_5 ) + ( x_3 + x_7 ) ),x_3 + x_7 + 3.434/x_5,0.092,0.105,0.070,2.872,7,2.175,6
4,( 0.001 / x_5 ),0.001/x_5,0.215,0.156,0.214,1.087,3,0.390,2
4,( x_3 + ( x_7 - ( -3.282 * x_5 ) ) ),x_3 + 3.282*x_5 + x_7,0.093,0.073,0.098,2.872,7,2.872,7
4,( x_7 - ( -3.282 * x_5 ) ),3.282*x_5 + x_7,0.140,0.102,0.143,1.980,5,1.980,5
5,( -0.004 / x_5 ),-0.004/x_5,0.203,0.166,0.299,1.087,3,0.390,2
5,( x_7 + ( 3.093 * x_5 ) ),3.093*x_5 + x_7,0.132,0.130,0.181,1.980,5,1.980,5
5,( x_7 + ( x_3 + ( 3.093 * x_5 ) ) ),x_3 + 3.093*x_5 + x_7,0.090,0.071,0.123,2.872,7,2.872,7
5,( ( 0.069 + ( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( ( x_3 / 1.308 ) - ( x_5 / -0.154 ) ) ) ) - ( x_1 / x_5 ) ),-x_1/x_5 + 0.764525993883792*x_3 + 6.49350649350649*x_5 + 2*x_7 + 0.069 + 1/x_3,0.064,0.056,0.080,10.012,23,8.032,18
5,( ( x_3 + 3.093 ) + ( -0.004 + ( x_7 + ( 3.093 * x_5 ) ) ) ),x_3 + 3.093*x_5 + x_7 + 3.089,0.090,0.071,0.123,4.657,11,3.765,9
5,( ( ( x_7 / ( 3.093 * x_5 ) ) + ( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( ( x_3 / 1.308 ) - ( x_5 / -0.154 ) ) ) ) - ( x_1 / x_5 ) ),-x_1/x_5 + 0.764525993883792*x_3 + 6.49350649350649*x_5 + 2*x_7 + 0.323310701584222*x_7/x_5 + 1/x_3,0.060,0.055,0.071,11.797,27,9.120,21
5,( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( x_3 - ( x_5 / -0.154 ) ) ),x_3 + 6.49350649350649*x_5 + 2*x_7 + 1/x_3,0.070,0.057,0.089,6.442,15,4.462,10
5,( ( ( x_7 / ( x_7 + ( 3.093 * x_5 ) ) ) + ( ( ( x_7 + x_7 ) + ( ( x_5 / x_3 ) / x_5 ) ) + ( ( x_3 / 1.308 ) - ( x_5 / -0.154 ) ) ) ) - ( x_1 / x_5 ) ),-x_1/x_5 + 0.764525993883792*x_3 + 6.49350649350649*x_5 + 2*x_7 + x_7/(3.093*x_5 + x_7) + 1/x_3,0.057,0.053,0.066,12.689,29,10.012,23
6,( 0.004 / x_5 ),0.004/x_5,0.222,0.167,0.150,1.087,3,0.390,2
6,( ( ( ( ( 0.004 + x_4 ) - x_5 ) - x_5 ) - x_7 ) - ( ( ( ( ( ( ( -3.383 / x_5 ) - 0.004 ) - ( x_7 / x_7 ) ) / x_5 ) - x_3 ) / x_3 ) / -4.654 ) ),x_4 - 2*x_5 - x_7 - 0.210868929952729 - 0.21572840567254/(x_3*x_5) - 0.726901590030082/(x_3*x_5^2),0.058,0.049,0.042,11.797,27,16.051,19
6,( ( -3.034 * x_5 ) - x_7 ),-3.034*x_5 - x_7,0.143,0.119,0.104,1.980,5,1.980,5
6,( ( -3.383 / x_5 ) - ( x_3 + x_7 ) ),-x_3 - x_7 - 3.383/x_5,0.097,0.074,0.061,2.872,7,2.872,7
6,( ( ( ( ( 0.004 + x_4 ) - x_5 ) - x_5 ) - x_7 ) - ( ( ( ( ( ( ( -3.383 / x_5 ) - 0.004 ) - 0.004 ) / x_5 ) - x_3 ) / x_3 ) / -4.654 ) ),x_4 - 2*x_5 - x_7 - 0.210868929952729 - 0.00171895143962183/(x_3*x_5) - 0.726901590030082/(x_3*x_5^2),0.069,0.057,0.052,10.905,25,16.051,19
7,( -0.008 * x_5 ),-0.008*x_5,0.196,0.245,0.280,1.087,3,1.087,3
7,( ( 0.278 * ( ( x_4 + ( x_3 + x_7 ) ) + x_5 ) ) + x_5 ),0.278*x_3 + 0.278*x_4 + 1.278*x_5 + 0.278*x_7,0.085,0.119,0.116,4.657,11,6.442,15
7,( ( 0.278 * x_7 ) + x_5 ),x_5 + 0.278*x_7,0.128,0.169,0.170,1.980,5,1.980,5
7,( ( 0.278 * ( x_3 + x_7 ) ) + x_5 ),0.278*x_3 + x_5 + 0.278*x_7,0.085,0.120,0.114,2.872,7,3.765,9
8,( -0.003 / x_5 ),-0.003/x_5,0.205,0.216,0.238,1.087,3,0.390,2
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( ( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( -0.003 / x_5 ) + x_7 ) ) + x_5 ) ) + x_3 ) ),(x_2*x_5 + (2*x_5*(2*x_5 + x_7) - 0.003)*(x_3 + 3*x_5 + x_7))/(2*x_5*(2*x_5 + x_7) - 0.003),0.074,0.080,0.074,11.797,27,13.694,29
8,( ( 3.845 / x_5 ) + x_7 ),x_7 + 3.845/x_5,0.134,0.159,0.149,1.980,5,1.283,4
8,( ( 3.845 / x_5 ) + ( x_7 + x_3 ) ),x_3 + x_7 + 3.845/x_5,0.091,0.102,0.101,2.872,7,2.175,6
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( ( ( x_5 + x_5 ) + ( ( -0.003 / x_6 ) + x_7 ) ) + x_5 ) ) + x_3 ) ),(x_2*x_6 + (x_6*(3*x_5 + x_7) - 0.003)*(x_3 + 3*x_5 + x_7))/(x_6*(3*x_5 + x_7) - 0.003),0.078,0.089,0.084,10.012,23,12.299,27
8,( ( ( x_5 + x_5 ) + x_5 ) + ( x_7 + x_3 ) ),x_3 + 3*x_5 + x_7,0.091,0.098,0.100,3.765,9,2.677,6
8,( -0.003 * ( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( x_5 + x_5 ) ) + x_3 ) ) ),-0.0015*x_2/x_5 - 0.003*x_3 - 0.009*x_5 - 0.003*x_7,0.081,0.096,0.091,7.335,17,6.637,16
8,( ( ( ( x_7 + x_5 ) + x_5 ) + x_5 ) + ( ( x_2 / ( x_5 + x_5 ) ) + x_3 ) ),x_2/(2*x_5) + x_3 + 3*x_5 + x_7,0.081,0.096,0.091,6.442,15,4.462,10
9,( 0.003 / x_5 ),0.003/x_5,0.212,0.190,0.205,1.087,3,0.390,2
9,( x_7 - ( -3.313 / x_5 ) ),x_7 + 3.313/x_5,0.135,0.149,0.132,1.980,5,1.283,4
9,( ( x_7 + x_3 ) - ( -3.528 / x_5 ) ),x_3 + x_7 + 3.528/x_5,0.093,0.085,0.088,2.872,7,2.175,6
10,( -0.002 / x_5 ),-0.002/x_5,0.207,0.218,0.218,1.087,3,0.390,2
10,( ( ( x_5 + x_3 ) + ( ( ( x_3 / x_3 ) + x_7 ) + x_5 ) ) + x_5 ),x_3 + 3*x_5 + x_7 + 1,0.081,0.101,0.085,5.550,13,3.375,7
10,( x_5 + ( ( x_3 + x_7 ) / 3.537 ) ),0.282725473565168*x_3 + x_5 + 0.282725473565168*x_7,0.089,0.107,0.097,2.872,7,3.765,9
10,( x_5 + ( x_7 / 3.537 ) ),x_5 + 0.282725473565168*x_7,0.134,0.150,0.145,1.980,5,1.980,5
11,( -0.003 * x_5 ),-0.003*x_5,0.208,0.173,0.253,1.087,3,1.087,3
11,( x_5 + ( x_7 / 3.258 ) ),x_5 + 0.306936771025169*x_7,0.136,0.123,0.154,1.980,5,1.980,5
11,( x_5 + ( ( x_7 + x_3 ) / 3.258 ) ),0.306936771025169*x_3 + x_5 + 0.306936771025169*x_7,0.087,0.095,0.119,2.872,7,3.765,9
11,( x_5 * -0.003 ),-0.003*x_5,0.208,0.173,0.253,1.087,3,1.087,3
12,( -0.016 / x_5 ),-0.016/x_5,0.207,0.193,0.243,1.087,3,0.390,2
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_4 / ( ( ( ( 3.257 * x_5 ) + x_7 ) * ( -0.037 + ( -0.037 / -0.037 ) ) ) + x_3 ) ) ) + x_3 ),(x_4 + (x_3 + 3.136491*x_5 + 0.963*x_7)*(x_3 + 3.257*x_5 + x_7))/(x_3 + 3.136491*x_5 + 0.963*x_7),0.078,0.065,0.107,10.012,23,11.992,28
12,( ( 3.396 / x_5 ) + x_7 ),x_7 + 3.396/x_5,0.136,0.121,0.152,1.980,5,1.283,4
12,( ( ( 3.396 / x_5 ) + x_7 ) + x_3 ),x_3 + x_7 + 3.396/x_5,0.091,0.072,0.114,2.872,7,2.175,6
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_4 / ( ( ( ( 3.257 * x_5 ) + x_7 ) + -0.037 ) + x_3 ) ) ) + x_3 ),(x_4 + (x_3 + 3.257*x_5 + x_7)*(x_3 + 3.257*x_5 + x_7 - 0.037))/(x_3 + 3.257*x_5 + x_7 - 0.037),0.079,0.065,0.108,8.227,19,11.992,28
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_2 / x_5 ) ) + x_3 ),x_2/x_5 + x_3 + 3.257*x_5 + x_7,0.082,0.067,0.107,4.657,11,3.960,10
12,( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_4 / ( ( ( 3.396 / x_5 ) + x_7 ) + x_3 ) ) ) + x_3 ),(x_4*x_5 + (x_5*(x_3 + x_7) + 3.396)*(x_3 + 3.257*x_5 + x_7))/(x_5*(x_3 + x_7) + 3.396),0.080,0.066,0.108,7.335,17,11.100,26
12,( ( ( ( ( 3.257 * x_5 ) + x_7 ) + ( x_2 / x_5 ) ) + x_3 ) * -0.016 ),-0.016*x_2/x_5 - 0.016*x_3 - 0.052112*x_5 - 0.016*x_7,0.082,0.067,0.107,5.550,13,6.637,16
13,( 0.01 * x_5 ),0.01*x_5,0.205,0.250,0.198,1.087,3,1.087,3
13,( ( ( ( 3.116 * x_5 ) + ( x_7 + x_3 ) ) + ( x_5 / ( ( ( x_7 / -3.333 ) - x_5 ) - ( x_5 * -0.014 ) ) ) ) + ( x_5 * x_2 ) ),(-x_5 + (0.986*x_5 + 0.3000300030003*x_7)*(x_2*x_5 + x_3 + 3.116*x_5 + x_7))/(0.986*x_5 + 0.3000300030003*x_7),0.072,0.092,0.074,10.012,23,12.689,29
13,( ( x_7 / -3.278 ) - x_5 ),-x_5 - 0.305064063453325*x_7,0.132,0.156,0.149,1.980,5,2.677,6
13,( ( ( x_7 + x_3 ) / -3.333 ) - x_5 ),-0.3000300030003*x_3 - x_5 - 0.3000300030003*x_7,0.089,0.108,0.092,2.872,7,3.765,9
13,( ( ( 3.116 * x_5 ) + ( x_7 + x_3 ) ) + ( x_5 / ( ( x_3 / 0.01 ) - x_5 ) ) ),(x_5 + (100.0*x_3 - x_5)*(x_3 + 3.116*x_5 + x_7))/(100.0*x_3 - x_5),0.080,0.094,0.081,6.442,15,8.422,20
13,( ( ( ( 3.116 * x_5 ) + ( x_7 + x_3 ) ) + ( x_5 / ( ( x_7 / -3.333 ) - x_5 ) ) ) + ( x_5 * x_2 ) ),(-x_5 + (x_5 + 0.3000300030003*x_7)*(x_2*x_5 + x_3 + 3.116*x_5 + x_7))/(x_5 + 0.3000300030003*x_7),0.072,0.092,0.074,8.227,19,10.905,25
13,( x_5 * 0.01 ),0.01*x_5,0.205,0.250,0.198,1.087,3,1.087,3
14,( -0.005 / x_5 ),-0.005/x_5,0.221,0.189,0.135,1.087,3,0.390,2
14,( ( x_7 + ( x_5 + ( 3.675 / ( x_1 + x_5 ) ) ) ) / -4.982 ),-(0.200722601364914*(x_1 + x_5)*(x_5 + x_7) + 0.737655560016058)/(x_1 + x_5),0.090,0.095,0.053,4.657,11,5.745,14
14,( x_7 - ( -3.125 * x_5 ) ),3.125*x_5 + x_7,0.141,0.134,0.102,1.980,5,1.980,5
14,( ( x_7 - ( -3.125 * x_5 ) ) + x_3 ),x_3 + 3.125*x_5 + x_7,0.096,0.096,0.052,2.872,7,2.872,7
14,( x_7 + ( x_5 + ( 3.675 / ( x_1 + x_5 ) ) ) ),((x_1 + x_5)*(x_5 + x_7) + 3.675)/(x_1 + x_5),0.090,0.095,0.053,3.765,9,4.852,12
15,( ( ( x_2 / ( -0.039 + ( x_7 - ( -3.358 / x_5 ) ) ) ) + x_3 ) + ( x_7 - ( -3.358 * x_5 ) ) ),(x_2*x_5 + (x_5*(x_7 - 0.039) + 3.358)*(x_3 + 3.358*x_5 + x_7))/(x_5*(x_7 - 0.039) + 3.358),0.081,0.066,0.093,7.335,17,11.100,26
15,( x_3 + ( x_7 - ( -3.358 * x_5 ) ) ),x_3 + 3.358*x_5 + x_7,0.093,0.072,0.100,2.872,7,2.872,7
15,( 0.025 / x_5 ),0.025/x_5,0.218,0.169,0.181,1.087,3,0.390,2
15,( x_7 - ( -3.358 * x_5 ) ),3.358*x_5 + x_7,0.137,0.120,0.143,1.980,5,1.980,5
16,( 0.006 / x_5 ),0.006/x_5,0.210,0.161,0.249,1.087,3,0.390,2
16,( ( x_1 * x_5 ) + ( ( x_2 - ( 0.006 / x_5 ) ) - ( x_7 + ( ( x_5 + x_5 ) - ( ( -0.087 / x_3 ) - x_3 ) ) ) ) ),x_1*x_5 + x_2 - x_3 - 2*x_5 - x_7 - 0.006/x_5 - 0.087/x_3,0.079,0.073,0.093,9.120,21,7.530,18
16,( ( 3.89 / x_5 ) + x_7 ),x_7 + 3.89/x_5,0.139,0.110,0.157,1.980,5,1.283,4
16,( ( ( 3.89 / x_5 ) + x_3 ) + x_7 ),x_3 + x_7 + 3.89/x_5,0.093,0.076,0.114,2.872,7,2.175,6
16,( ( x_1 * x_5 ) + ( ( x_2 - 0.451 ) - ( x_7 + ( ( x_5 + x_5 ) - ( ( -0.087 / x_3 ) - x_3 ) ) ) ) ),x_1*x_5 + x_2 - x_3 - 2*x_5 - x_7 - 0.451 - 0.087/x_3,0.079,0.073,0.093,8.227,19,7.335,17
17,( 0.015 / x_5 ),0.015/x_5,0.214,0.189,0.191,1.087,3,0.390,2
17,( ( ( ( x_3 + x_7 ) / ( 4.142 / x_5 ) ) + x_4 ) + ( ( x_3 + x_7 ) + ( 4.142 / x_5 ) ) ),(x_5*(x_3 + x_4 + 0.241429261226461*x_5*(x_3 + x_7) + x_7) + 4.142)/x_5,0.080,0.050,0.084,7.335,17,7.530,18
17,( x_7 + ( 3.274 * x_5 ) ),3.274*x_5 + x_7,0.142,0.093,0.134,1.980,5,1.980,5
17,( ( x_3 + x_7 ) + ( 3.274 / x_5 ) ),x_3 + x_7 + 3.274/x_5,0.095,0.062,0.093,2.872,7,2.175,6
17,( ( x_3 / x_3 ) + ( ( x_3 + x_7 ) + ( 3.274 * x_5 ) ) ),x_3 + 3.274*x_5 + x_7 + 1,0.084,0.061,0.080,4.657,11,3.570,8
18,( 0.001 / x_5 ),0.001/x_5,0.211,0.165,0.239,1.087,3,0.390,2
18,( x_7 - ( x_5 * -3.242 ) ),3.242*x_5 + x_7,0.133,0.133,0.166,1.980,5,1.980,5
18,( ( x_7 - ( x_5 * -3.242 ) ) + x_3 ),x_3 + 3.242*x_5 + x_7,0.090,0.087,0.111,2.872,7,2.872,7
18,( ( ( x_7 + x_5 ) - ( x_5 * -3.242 ) ) + x_3 ),x_3 + 4.242*x_5 + x_7,0.094,0.086,0.121,3.765,9,2.872,7
19,( 0.004 / x_5 ),0.004/x_5,0.200,0.219,0.268,1.087,3,0.390,2
19,( ( x_1 / 3.979 ) + ( x_7 + ( ( 4.999 + x_5 ) / ( x_5 - x_2 ) ) ) ),(-x_5 + (0.251319426991706*x_1 + x_7)*(x_2 - x_5) - 4.999)/(x_2 - x_5),0.083,0.098,0.091,5.550,13,7.335,17
19,( ( -3.456 * x_5 ) - x_7 ),-3.456*x_5 - x_7,0.135,0.136,0.144,1.980,5,1.980,5
19,( x_3 - ( ( -3.456 / x_5 ) - x_7 ) ),x_3 + x_7 + 3.456/x_5,0.089,0.103,0.099,2.872,7,2.175,6
19,( x_5 + ( x_7 + ( ( 3.931 + x_5 ) / ( x_5 - x_2 ) ) ) ),(-x_5 + (x_2 - x_5)*(x_5 + x_7) - 3.931)/(x_2 - x_5),0.083,0.098,0.094,4.657,11,6.442,15
20,( -0.003 / x_5 ),-0.003/x_5,0.194,0.283,0.257,1.087,3,0.390,2
20,( x_7 - ( -3.349 * x_5 ) ),3.349*x_5 + x_7,0.127,0.185,0.156,1.980,5,1.980,5
20,( ( x_3 - ( -3.349 * x_5 ) ) + x_7 ),x_3 + 3.349*x_5 + x_7,0.086,0.134,0.093,2.872,7,2.872,7
20,( ( ( x_3 - ( -2.948 * x_5 ) ) + x_7 ) + ( x_3 / x_3 ) ),x_3 + 2.948*x_5 + x_7 + 1,0.079,0.119,0.087,4.657,11,3.570,8
21,( x_5 * -0.002 ),-0.002*x_5,0.203,0.290,0.175,1.087,3,1.087,3
21,( ( ( ( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + -0.04 ) / 0.304 ) + ( ( x_5 * x_7 ) + ( x_5 / x_3 ) ) ) * -0.002 ),-0.00657894736842105*x_3 - 0.002*x_5*x_7 - 0.0216412742382272*x_5 - 0.00657894736842105*x_7 + 0.000263157894736842 - 0.002*x_5/x_3,0.071,0.093,0.063,9.120,21,10.207,24
21,( ( x_7 * 0.304 ) + x_5 ),x_5 + 0.304*x_7,0.130,0.197,0.123,1.980,5,1.980,5
21,( ( ( x_3 + x_7 ) * 0.304 ) + x_5 ),0.304*x_3 + x_5 + 0.304*x_7,0.089,0.124,0.079,2.872,7,3.765,9
21,( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + ( ( ( x_3 + x_7 ) * 0.304 ) / x_5 ) ),(0.304*x_3 + x_5*(x_3 + 3.28947368421053*x_5 + x_7) + 0.304*x_7)/x_5,0.075,0.105,0.068,6.442,15,7.530,18
21,( ( ( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + -0.04 ) / 0.304 ) + ( ( x_5 * x_7 ) + ( x_5 / x_3 ) ) ),3.28947368421053*x_3 + x_5*x_7 + 10.8206371191136*x_5 + 3.28947368421053*x_7 - 0.131578947368421 + x_5/x_3,0.071,0.093,0.063,8.227,19,8.422,20
21,( ( x_3 + ( ( x_5 / 0.304 ) + x_7 ) ) + ( x_2 / x_5 ) ),x_2/x_5 + x_3 + 3.28947368421053*x_5 + x_7,0.080,0.110,0.075,4.657,11,3.960,10
21,( -0.002 * x_5 ),-0.002*x_5,0.203,0.290,0.175,1.087,3,1.087,3
22,( 0.008 / x_5 ),0.008/x_5,0.199,0.274,0.228,1.087,3,0.390,2
22,( x_7 - ( -3.427 * x_5 ) ),3.427*x_5 + x_7,0.131,0.152,0.164,1.980,5,1.980,5
22,( x_3 + ( x_7 - ( -3.287 * x_5 ) ) ),x_3 + 3.287*x_5 + x_7,0.089,0.093,0.110,2.872,7,2.872,7
22,( ( -3.287 - x_5 ) * ( x_3 + ( x_7 - ( -3.287 * x_5 ) ) ) ),-(x_5 + 3.287)*(x_3 + 3.287*x_5 + x_7),0.076,0.075,0.096,4.657,11,4.657,11
22,( x_7 - ( ( -3.287 - x_5 ) * ( x_3 + ( x_7 - ( -3.596 * x_5 ) ) ) ) ),x_7 + (x_5 + 3.287)*(x_3 + 3.596*x_5 + x_7),0.075,0.072,0.104,5.550,13,5.550,13
23,( 0.004 / x_5 ),0.004/x_5,0.208,0.180,0.246,1.087,3,0.390,2
23,( ( x_7 / -3.295 ) - x_5 ),-x_5 - 0.303490136570561*x_7,0.138,0.118,0.142,1.980,5,2.677,6
23,( ( ( x_3 + x_7 ) / -3.295 ) - x_5 ),-0.303490136570561*x_3 - x_5 - 0.303490136570561*x_7,0.095,0.070,0.082,2.872,7,3.765,9
23,( ( ( x_7 + ( x_3 + -4.821 ) ) / -3.295 ) - x_5 ),-0.303490136570561*x_3 - x_5 - 0.303490136570561*x_7 + 1.46312594840668,0.095,0.070,0.082,3.765,9,4.657,11
23,( ( ( x_4 + ( x_3 + x_7 ) ) / ( x_5 - 4.045 ) ) - x_5 ),(x_3 + x_4 - x_5*(x_5 - 4.045) + x_7)/(x_5 - 4.045),0.084,0.064,0.067,4.657,11,5.745,14
23,( ( ( ( x_7 + x_3 ) + ( x_5 + -4.855 ) ) / ( x_5 - 4.045 ) ) - x_5 ),(x_3 - x_5*(x_5 - 4.045) + x_5 + x_7 - 4.855)/(x_5 - 4.045),0.084,0.056,0.068,5.550,13,6.637,16
24,( -0.003 * x_5 ),-0.003*x_5,0.202,0.233,0.239,1.087,3,1.087,3
24,( x_5 + ( x_7 / 3.179 ) ),x_5 + 0.314564328405159*x_7,0.132,0.162,0.142,1.980,5,1.980,5
24,( ( x_7 + ( x_5 * 3.179 ) ) + x_3 ),x_3 + 3.179*x_5 + x_7,0.086,0.134,0.088,2.872,7,2.872,7
24,( ( x_3 + ( ( x_2 / x_5 ) + x_7 ) ) + ( x_5 * 3.179 ) ),x_2/x_5 + x_3 + 3.179*x_5 + x_7,0.079,0.120,0.076,4.657,11,3.960,10
24,( x_5 * -0.003 ),-0.003*x_5,0.202,0.233,0.239,1.087,3,1.087,3
25,( -0.006 / x_5 ),-0.006/x_5,0.207,0.230,0.205,1.087,3,0.390,2
25,( ( ( x_3 + x_7 ) / 3.194 ) + x_5 ),0.313087038196619*x_3 + x_5 + 0.313087038196619*x_7,0.087,0.107,0.106,2.872,7,3.765,9
25,( ( x_7 / 3.194 ) + x_5 ),x_5 + 0.313087038196619*x_7,0.134,0.143,0.150,1.980,5,1.980,5
25,( ( ( ( ( 0.065 / x_3 ) + x_3 ) + x_5 ) + x_5 ) + ( x_5 + x_7 ) ),x_3 + 3*x_5 + x_7 + 0.065/x_3,0.085,0.104,0.104,5.550,13,3.765,9
25,( ( ( ( 3.658 + ( x_5 + x_7 ) ) + x_5 ) + x_3 ) / ( ( x_5 * x_5 ) + ( x_5 + -4.293 ) ) ),(x_3 + 2*x_5 + x_7 + 3.658)/(x_5^2 + x_5 - 4.293),0.073,0.098,0.097,7.335,17,14.071,14
26,( 0.008 / x_5 ),0.008/x_5,0.213,0.176,0.209,1.087,3,0.390,2
26,( sin( x_7 ) - ( ( ( x_5 + ( x_3 + ( ( x_2 * x_5 ) + ( ( ( x_5 + x_7 ) + x_5 ) + x_7 ) ) ) ) + 0.008 ) + x_5 ) ),-x_2*x_5 - x_3 - 4*x_5 - 2*x_7 + sin(x_7) - 0.008,0.080,0.055,0.087,17.641,22,16.163,17
26,( ( x_5 * 3.221 ) + x_7 ),3.221*x_5 + x_7,0.138,0.115,0.146,1.980,5,1.980,5
26,( x_3 + ( ( x_5 * 3.221 ) + x_7 ) ),x_3 + 3.221*x_5 + x_7,0.093,0.063,0.108,2.872,7,2.872,7
26,( ( 0.008 / x_5 ) + ( x_3 + ( ( x_5 * 3.221 ) + x_7 ) ) ),x_3 + 3.221*x_5 + x_7 + 0.008/x_5,0.093,0.063,0.108,4.657,11,3.960,10
26,( ( ( -3.715 / x_5 ) - x_3 ) - ( ( ( x_5 + ( x_3 + ( x_5 + ( ( ( x_5 + x_7 ) + x_5 ) + x_7 ) ) ) ) * 1.776 ) + -3.715 ) ),-2.776*x_3 - 7.104*x_5 - 3.552*x_7 + 3.715 - 3.715/x_5,0.092,0.062,0.107,10.012,23,6.637,16
26,( ( ( -3.715 / x_5 ) - x_3 ) - ( ( ( x_5 + ( x_3 + ( ( x_5 + ( 0.008 + ( x_7 + ( x_5 * 2.55 ) ) ) ) + ( ( ( x_5 + x_7 ) / x_5 ) + x_7 ) ) ) ) * 1.776 ) - x_5 ) ),-2.776*x_3 - 7.0808*x_5 - 3.552*x_7 - 1.790208 - 1.776*x_7/x_5 - 3.715/x_5,0.089,0.061,0.103,13.582,31,8.617,21
26,( ( ( -3.715 / x_5 ) - x_3 ) - ( ( ( x_5 + ( x_3 + ( ( x_5 + ( 0.008 + ( x_7 + ( x_5 * 2.55 ) ) ) ) + ( 0.008 + x_7 ) ) ) ) * 1.776 ) - x_5 ) ),-2.776*x_3 - 7.0808*x_5 - 3.552*x_7 - 0.028416 - 3.715/x_5,0.092,0.062,0.107,11.797,27,6.637,16
27,( 0.009 / x_5 ),0.009/x_5,0.213,0.168,0.215,1.087,3,0.390,2
27,( x_3 + ( x_7 + ( 3.407 * x_5 ) ) ),x_3 + 3.407*x_5 + x_7,0.095,0.053,0.102,2.872,7,2.872,7
27,( x_7 + ( 3.407 / x_5 ) ),x_7 + 3.407/x_5,0.139,0.106,0.142,1.980,5,1.283,4
28,( -0.015 / x_5 ),-0.015/x_5,0.212,0.180,0.216,1.087,3,0.390,2
28,( ( x_5 * 3.171 ) + x_7 ),3.171*x_5 + x_7,0.140,0.110,0.130,1.980,5,1.980,5
28,( ( x_5 * 4.15 ) + ( x_3 + x_7 ) ),x_3 + 4.15*x_5 + x_7,0.099,0.070,0.090,2.872,7,2.872,7
28,( ( x_5 * 4.15 ) + ( ( x_3 + x_4 ) + x_7 ) ),x_3 + x_4 + 4.15*x_5 + x_7,0.095,0.068,0.084,3.765,9,3.765,9
29,( 0.001 / x_5 ),0.001/x_5,0.212,0.230,0.175,1.087,3,0.390,2
29,( 0.001 * ( ( ( ( ( x_5 * 4.331 ) + ( ( x_5 * x_2 ) + x_7 ) ) + x_3 ) * 4.331 ) + ( x_7 - x_5 ) ) ),0.004331*x_2*x_5 + 0.004331*x_3 + 0.017757561*x_5 + 0.005331*x_7,0.083,0.087,0.072,8.227,19,7.335,17
29,( ( 3.29 / x_5 ) + x_7 ),x_7 + 3.29/x_5,0.137,0.153,0.118,1.980,5,1.283,4
29,( ( ( x_5 * 3.29 ) + x_7 ) + x_3 ),x_3 + 3.29*x_5 + x_7,0.091,0.108,0.082,2.872,7,2.872,7
29,( ( ( x_5 * 4.331 ) + ( ( x_5 * x_2 ) + x_7 ) ) + x_3 ),x_2*x_5 + x_3 + 4.331*x_5 + x_7,0.089,0.090,0.072,4.657,11,4.657,11
30,( 0.008 / x_5 ),0.008/x_5,0.202,0.184,0.292,1.087,3,0.390,2
30,( ( x_7 / 3.307 ) + x_5 ),x_5 + 0.302388872089507*x_7,0.132,0.131,0.174,1.980,5,1.980,5
30,( ( ( x_3 + x_7 ) / 3.278 ) + x_5 ),0.305064063453325*x_3 + x_5 + 0.305064063453325*x_7,0.088,0.097,0.112,2.872,7,3.765,9
31,( -0.002 / x_5 ),-0.002/x_5,0.209,0.253,0.168,1.087,3,0.390,2
31,( x_5 + ( 0.413 * x_7 ) ),x_5 + 0.413*x_7,0.143,0.149,0.149,1.980,5,1.980,5
31,( ( x_3 + x_7 ) + ( 2.056 * x_5 ) ),x_3 + 2.056*x_5 + x_7,0.116,0.121,0.116,2.872,7,2.872,7
31,( x_5 + ( ( x_3 + x_7 ) + ( x_5 + x_5 ) ) ),x_3 + 3*x_5 + x_7,0.091,0.116,0.079,3.765,9,2.677,6
31,( ( ( ( ( x_5 + x_3 ) + x_7 ) + x_5 ) - x_2 ) - ( x_1 / x_5 ) ),-x_1/x_5 - x_2 + x_3 + 2*x_5 + x_7,0.085,0.110,0.083,5.550,13,5.355,12
31,( ( exp( x_5 ) * ( ( cos( x_2 ) + ( x_5 + x_5 ) ) + x_7 ) ) + ( ( x_3 + ( ( x_5 + ( ( ( x_5 + x_3 ) + x_7 ) + x_5 ) ) + x_5 ) ) + x_5 ) ),2*x_3 + 5*x_5 + x_7 + (2*x_5 + x_7 + cos(x_2))*exp(x_5),0.078,0.105,0.072,23.475,27,20.213,18
31,( ( 0.009 / x_5 ) + ( ( ( ( ( x_5 + x_3 ) + x_7 ) + x_5 ) - x_4 ) - ( x_1 / x_5 ) ) ),(-x_1 + x_5*(x_3 - x_4 + 2*x_5 + x_7) + 0.009)/x_5,0.087,0.108,0.078,7.335,17,7.140,16
32,( -0.007 / x_5 ),-0.007/x_5,0.215,0.193,0.178,1.087,3,0.390,2
32,( ( x_7 / -4.504 ) - x_5 ),-x_5 - 0.22202486678508*x_7,0.147,0.127,0.109,1.980,5,2.677,6
32,( ( ( x_3 + x_7 ) / -4.504 ) - x_5 ),-0.22202486678508*x_3 - x_5 - 0.22202486678508*x_7,0.103,0.088,0.066,2.872,7,3.765,9
32,( ( ( x_4 - x_7 ) - ( ( x_5 - x_4 ) - x_1 ) ) - ( ( x_5 - ( ( -0.007 / x_2 ) - x_5 ) ) - x_1 ) ),2*x_1 + 2*x_4 - 3*x_5 - x_7 - 0.007/x_2,0.093,0.070,0.053,8.227,19,6.052,13
32,( ( ( x_5 + ( x_5 + x_7 ) ) + x_3 ) + x_5 ),x_3 + 3*x_5 + x_7,0.098,0.077,0.059,3.765,9,2.677,6
32,( ( ( x_4 - x_7 ) - ( ( x_5 - x_4 ) - x_1 ) ) - ( ( x_5 - ( -0.007 - x_5 ) ) - x_1 ) ),2*x_1 + 2*x_4 - 3*x_5 - x_7 - 0.007,0.093,0.070,0.054,7.335,17,5.857,12
32,( ( ( x_4 - x_7 ) - ( ( x_5 - x_4 ) - x_1 ) ) - ( ( x_5 - x_4 ) - x_1 ) ),2*x_1 + 3*x_4 - 2*x_5 - x_7,0.096,0.073,0.055,6.442,15,4.965,10
32,( ( ( x_5 + ( x_5 + ( x_3 + x_7 ) ) ) + x_5 ) / 4.974 ),0.201045436268597*x_3 + 0.60313630880579*x_5 + 0.201045436268597*x_7,0.098,0.077,0.059,4.657,11,4.657,11
32,( ( -0.007 / x_1 ) - ( ( ( x_5 + ( x_5 + x_7 ) ) + x_3 ) + x_5 ) ),-x_3 - 3*x_5 - x_7 - 0.007/x_1,0.097,0.077,0.060,5.550,13,4.462,10
33,( -0.009 * x_5 ),-0.009*x_5,0.197,0.297,0.213,1.087,3,1.087,3
33,( x_5 * -0.009 ),-0.009*x_5,0.197,0.297,0.213,1.087,3,1.087,3
33,( x_7 + ( ( 2.699 * x_5 ) + ( ( x_2 / x_5 ) + x_3 ) ) ),x_2/x_5 + x_3 + 2.699*x_5 + x_7,0.088,0.089,0.091,4.657,11,3.960,10
33,( x_7 - ( -3.396 * x_5 ) ),3.396*x_5 + x_7,0.130,0.172,0.148,1.980,5,1.980,5
33,( x_7 + ( ( 3.545 * x_5 ) + x_3 ) ),x_3 + 3.545*x_5 + x_7,0.088,0.105,0.105,2.872,7,2.872,7
34,( -0.002 / x_5 ),-0.002/x_5,0.203,0.281,0.188,1.087,3,0.390,2
34,( x_7 + ( x_5 + ( x_3 + ( x_5 + x_5 ) ) ) ),x_3 + 3*x_5 + x_7,0.092,0.109,0.077,3.765,9,2.677,6
34,( x_7 + ( x_5 + x_5 ) ),2*x_5 + x_7,0.156,0.184,0.176,1.980,5,1.785,4
34,( x_7 + ( x_5 + ( x_3 - x_2 ) ) ),-x_2 + x_3 + x_5 + x_7,0.121,0.133,0.120,2.872,7,3.570,8
35,( 0.013 / x_5 ),0.013/x_5,0.213,0.190,0.195,1.087,3,0.390,2
35,( x_5 - ( x_7 / -3.213 ) ),x_5 + 0.311235605353252*x_7,0.136,0.129,0.143,1.980,5,1.980,5
35,( x_5 - ( ( x_1 - x_7 ) / 4.063 ) ),-0.24612355402412*x_1 + x_5 + 0.24612355402412*x_7,0.097,0.088,0.109,2.872,7,3.765,9
35,( x_5 + ( ( x_1 - x_7 ) / ( -4.27 - x_7 ) ) ),(-x_1 + x_5*(x_7 + 4.27) + x_7)/(x_7 + 4.27),0.084,0.085,0.103,3.765,9,5.550,13
35,( ( -0.032 + x_5 ) + ( ( x_1 - x_7 ) / ( -4.27 - x_7 ) ) ),(-x_1 + x_7 + (x_5 - 0.032)*(x_7 + 4.27))/(x_7 + 4.27),0.084,0.085,0.103,4.657,11,6.442,15
36,( x_3 + ( x_7 + ( 4.229 / x_5 ) ) ),x_3 + x_7 + 4.229/x_5,0.099,0.097,0.070,2.872,7,2.175,6
36,( x_7 + ( x_5 + ( 4.229 / ( x_1 + x_5 ) ) ) ),((x_1 + x_5)*(x_5 + x_7) + 4.229)/(x_1 + x_5),0.090,0.085,0.060,3.765,9,4.852,12
36,( ( x_5 + ( ( x_3 + ( x_5 + ( x_2 / x_5 ) ) ) + x_5 ) ) + x_7 ),x_2/x_5 + x_3 + 3*x_5 + x_7,0.088,0.078,0.062,5.550,13,3.765,9
36,( ( ( x_5 + x_5 ) + ( x_3 + ( x_5 + ( x_2 / x_5 ) ) ) ) + x_7 ),x_2/x_5 + x_3 + 3*x_5 + x_7,0.088,0.078,0.062,5.550,13,3.765,9
36,( ( ( x_7 + ( 4.229 / x_5 ) ) + ( x_3 + ( x_5 + ( x_2 / ( ( x_7 + x_5 ) + x_5 ) ) ) ) ) + x_7 ),x_2/(2*x_5 + x_7) + x_3 + x_5 + 2*x_7 + 4.229/x_5,0.083,0.076,0.057,8.227,19,6.442,15
36,( -0.052 / x_5 ),-0.052/x_5,0.208,0.213,0.211,1.087,3,0.390,2
36,( x_7 + ( 3.117 / x_5 ) ),x_7 + 3.117/x_5,0.138,0.120,0.144,1.980,5,1.283,4
37,( 0.006 / x_5 ),0.006/x_5,0.214,0.195,0.185,1.087,3,0.390,2
37,( x_7 - ( x_5 * -3.824 ) ),3.824*x_5 + x_7,0.144,0.109,0.115,1.980,5,1.980,5
37,( x_1 - ( x_7 - ( x_5 * -4.469 ) ) ),x_1 - 4.469*x_5 - x_7,0.105,0.067,0.091,2.872,7,2.872,7
38,( x_5 * 0.003 ),0.003*x_5,0.208,0.197,0.227,1.087,3,1.087,3
38,( ( x_7 / -3.398 ) - x_5 ),-x_5 - 0.294290759270159*x_7,0.136,0.130,0.147,1.980,5,2.677,6
38,( ( ( x_3 + x_7 ) / -4.119 ) - x_5 ),-0.242777373148823*x_3 - x_5 - 0.242777373148823*x_7,0.095,0.079,0.109,2.872,7,3.765,9
38,( ( x_5 + ( ( ( x_5 + ( ( x_5 + ( ( ( x_5 + ( ( x_5 / x_5 ) / x_3 ) ) + x_7 ) + x_5 ) ) + x_3 ) ) + x_7 ) - 3.063 ) ) + x_5 ),x_3 + 6*x_5 + 2*x_7 - 3.063 + 1/x_3,0.071,0.053,0.085,10.905,25,5.160,11
38,( ( x_5 + ( ( x_5 + x_7 ) + x_3 ) ) + x_5 ),x_3 + 3*x_5 + x_7,0.092,0.078,0.106,3.765,9,2.677,6
38,( ( x_5 + ( ( ( x_5 + x_5 ) + x_7 ) + ( x_4 * x_5 ) ) ) + x_3 ),x_3 + x_4*x_5 + 3*x_5 + x_7,0.092,0.073,0.108,5.550,13,4.462,10
38,( ( x_5 + ( ( ( x_5 + ( ( x_5 / 2.169 ) + x_3 ) ) + x_7 ) + ( x_4 * x_5 ) ) ) + x_5 ),x_3 + x_4*x_5 + 3.46104195481789*x_5 + x_7,0.091,0.071,0.107,7.335,17,4.657,11
38,( 0.003 * x_5 ),0.003*x_5,0.208,0.197,0.227,1.087,3,1.087,3
39,( x_5 * -0.001 ),-0.001*x_5,0.200,0.203,0.289,1.087,3,1.087,3
39,( ( ( x_3 + x_7 ) - ( x_1 / ( ( x_5 - -0.001 ) - -0.001 ) ) ) - ( -3.6 * x_5 ) ),(-x_1 + (x_5 + 0.002)*(x_3 + 3.6*x_5 + x_7))/(x_5 + 0.002),0.082,0.087,0.111,6.442,15,7.335,17
39,( x_7 - ( -3.385 * x_5 ) ),3.385*x_5 + x_7,0.134,0.136,0.151,1.980,5,1.980,5
39,( ( x_3 + x_7 ) - ( -3.385 * x_5 ) ),x_3 + 3.385*x_5 + x_7,0.087,0.098,0.117,2.872,7,2.872,7
39,( ( ( x_3 + x_7 ) - ( x_1 / x_5 ) ) - ( -3.6 * x_5 ) ),-x_1/x_5 + x_3 + 3.6*x_5 + x_7,0.082,0.087,0.111,4.657,11,4.657,11
39,( ( ( x_3 + x_7 ) - ( x_1 / ( x_5 - -0.001 ) ) ) - ( -3.6 * x_5 ) ),(-x_1 + (x_5 + 0.001)*(x_3 + 3.6*x_5 + x_7))/(x_5 + 0.001),0.082,0.087,0.111,5.550,13,7.335,17
39,( -0.001 * x_5 ),-0.001*x_5,0.200,0.203,0.289,1.087,3,1.087,3
40,( -0.006 / x_5 ),-0.006/x_5,0.210,0.225,0.185,1.087,3,0.390,2
40,( ( 3.151 * ( ( ( x_1 - ( x_5 - x_4 ) ) - x_5 ) - x_7 ) ) + x_7 ),3.151*x_1 + 3.151*x_4 - 6.302*x_5 - 2.151*x_7,0.086,0.083,0.091,5.550,13,6.442,15
40,( ( 3.181 * x_5 ) + x_7 ),3.181*x_5 + x_7,0.135,0.146,0.141,1.980,5,1.980,5
40,( ( ( 3.478 / x_5 ) + x_7 ) + x_3 ),x_3 + x_7 + 3.478/x_5,0.091,0.096,0.089,2.872,7,2.175,6
40,( ( 3.151 * ( ( ( 3.151 / x_5 ) + x_3 ) + x_7 ) ) + x_5 ),3.151*x_3 + x_5 + 3.151*x_7 + 9.928801/x_5,0.091,0.096,0.089,4.657,11,4.852,12
41,( 0.03 / x_5 ),0.03/x_5,0.206,0.220,0.220,1.087,3,0.390,2
41,( x_7 - ( ( x_5 * -3.31 ) - x_3 ) ),x_3 + 3.31*x_5 + x_7,0.086,0.104,0.119,2.872,7,2.872,7
41,( x_7 - ( ( x_5 * -3.31 ) - ( ( x_5 * x_2 ) + x_3 ) ) ),x_2*x_5 + x_3 + 3.31*x_5 + x_7,0.078,0.098,0.105,4.657,11,4.657,11
41,( ( x_5 * -3.31 ) - x_7 ),-3.31*x_5 - x_7,0.133,0.136,0.162,1.980,5,1.980,5
41,( x_3 - ( ( x_5 * -3.31 ) - x_7 ) ),x_3 + 3.31*x_5 + x_7,0.086,0.104,0.119,2.872,7,2.872,7
42,( -0.004 * x_5 ),-0.004*x_5,0.221,0.168,0.153,1.087,3,1.087,3
42,( x_7 + ( 2.963 * x_5 ) ),2.963*x_5 + x_7,0.139,0.132,0.124,1.980,5,1.980,5
42,( ( x_7 + ( 2.963 * x_5 ) ) + x_3 ),x_3 + 2.963*x_5 + x_7,0.096,0.080,0.073,2.872,7,2.872,7
42,( ( x_3 + ( x_5 * ( 3.931 - x_1 ) ) ) + x_7 ),x_3 - x_5*(x_1 - 3.931) + x_7,0.091,0.070,0.065,3.765,9,3.765,9
42,( -0.008 * ( ( x_7 + ( x_5 * ( 3.931 - x_1 ) ) ) + x_3 ) ),-0.008*x_3 + 0.008*x_5*(x_1 - 3.931) - 0.008*x_7,0.091,0.070,0.065,4.657,11,6.442,15
42,( -0.008 * ( ( ( x_7 + ( x_5 * ( 3.931 - x_1 ) ) ) + x_3 ) * -0.008 ) ),6.4e-5*x_3 - 6.4e-5*x_5*(x_1 - 3.931) + 6.4e-5*x_7,0.091,0.070,0.065,5.550,13,6.442,15
42,( ( x_7 + ( x_5 * ( 3.931 - cos( exp( ( ( 3.931 - x_3 ) * x_5 ) ) ) ) ) ) + x_3 ),x_3 - x_5*(cos(exp(-x_5*(x_3 - 3.931))) - 3.931) + x_7,0.068,0.050,0.053,22.593,15,18.818,16
43,( -0.002 / x_5 ),-0.002/x_5,0.215,0.210,0.164,1.087,3,0.390,2
43,( ( ( x_7 + ( 4.175 / x_5 ) ) + ( x_2 / x_5 ) ) + ( x_3 - x_5 ) ),(x_2 + x_5*(x_3 - x_5 + x_7) + 4.175)/x_5,0.085,0.086,0.062,5.550,13,4.852,12
43,( x_7 + ( 3.059 * x_5 ) ),3.059*x_5 + x_7,0.139,0.147,0.111,1.980,5,1.980,5
43,( ( x_7 + x_3 ) + ( 3.059 * x_5 ) ),x_3 + 3.059*x_5 + x_7,0.094,0.100,0.062,2.872,7,2.872,7
43,( ( x_4 + x_3 ) + ( x_7 + ( 4.175 * x_5 ) ) ),x_3 + x_4 + 4.175*x_5 + x_7,0.093,0.098,0.063,3.765,9,3.765,9
43,( ( ( x_7 + x_3 ) + ( 4.175 / x_5 ) ) + ( x_2 * x_5 ) ),x_2*x_5 + x_3 + x_7 + 4.175/x_5,0.089,0.087,0.061,4.657,11,3.960,10
44,( 0.004 / x_5 ),0.004/x_5,0.213,0.163,0.226,1.087,3,0.390,2
44,( ( ( ( ( -4.904 + x_3 ) + x_7 ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + ( x_3 - exp( x_2 ) ) ),2*x_3 + x_5 + x_7 - exp(x_2) - log(x_3 - exp(x_2)) - 4.904,0.060,0.044,0.066,27.534,18,18.395,17
44,( ( x_7 / -3.33 ) - x_5 ),-x_5 - 0.3003003003003*x_7,0.141,0.100,0.130,1.980,5,2.677,6
44,( ( ( x_3 + x_7 ) / -3.179 ) - x_5 ),-0.314564328405159*x_3 - x_5 - 0.314564328405159*x_7,0.091,0.062,0.120,2.872,7,3.765,9
44,( ( ( ( ( ( 3.816 / x_5 ) + x_3 ) + ( ( ( x_7 + x_3 ) / -3.179 ) / ( ( x_8 / -3.179 ) - x_5 ) ) ) + x_7 ) * -3.667 ) - x_7 ),-(1.15350739226172*x_5*(x_3 + x_7) + x_5*(3.667*x_3 + 4.667*x_7)*(x_5 + 0.314564328405159*x_8) + 13.993272*x_5 + 4.40178420887071*x_8)/(x_5*(x_5 + 0.314564328405159*x_8)),0.074,0.048,0.098,10.012,23,16.454,38
44,( ( ( ( ( x_7 + x_3 ) + ( 0.085 / x_5 ) ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + x_5 ),x_3 + 2*x_5 + x_7 - log(x_3 - exp(x_2)) + 0.085/x_5,0.062,0.047,0.055,23.485,17,13.648,15
44,( ( ( ( 3.816 / x_5 ) + x_3 ) + ( ( ( x_7 + x_3 ) / -3.179 ) / x_4 ) ) + x_7 ),x_3 - 0.314564328405159*x_3/x_4 + x_7 + 3.816/x_5 - 0.314564328405159*x_7/x_4,0.079,0.051,0.095,6.442,15,6.135,16
44,( ( ( ( x_5 + x_7 ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + x_3 ),x_3 + 2*x_5 + x_7 - log(x_3 - exp(x_2)),0.062,0.048,0.056,21.700,13,12.561,12
44,( x_7 - ( ( x_1 / x_5 ) - ( ( x_5 * 3.816 ) + x_3 ) ) ),-x_1/x_5 + x_3 + 3.816*x_5 + x_7,0.086,0.059,0.110,4.657,11,4.657,11
44,( ( ( ( 3.816 / x_5 ) + x_3 ) + ( ( ( x_7 + x_3 ) / -3.179 ) / ( ( x_7 / -3.179 ) - x_5 ) ) ) + x_7 ),(x_5*(x_3 + x_7)*(x_5 + 0.314564328405159*x_7) + 0.314564328405159*x_5*(x_3 + x_7) + 3.816*x_5 + 1.20037747719409*x_7)/(x_5*(x_5 + 0.314564328405159*x_7)),0.077,0.049,0.105,8.227,19,14.669,34
44,( ( ( ( ( -4.904 + x_3 ) + x_7 ) - log( ( x_3 - exp( x_2 ) ) ) ) + x_5 ) + x_5 ),x_3 + 2*x_5 + x_7 - log(x_3 - exp(x_2)) - 4.904,0.062,0.048,0.056,22.593,15,13.453,14
45,( 0.011 / x_5 ),0.011/x_5,0.214,0.141,0.242,1.087,3,0.390,2
45,( ( ( -3.325 / x_5 ) - x_7 ) - x_3 ),-x_3 - x_7 - 3.325/x_5,0.093,0.063,0.106,2.872,7,2.872,7
45,( ( -3.269 * x_5 ) - x_7 ),-3.269*x_5 - x_7,0.136,0.125,0.149,1.980,5,1.980,5
45,( ( ( ( x_1 + -4.421 ) / x_5 ) - x_7 ) + ( 0.012 - x_3 ) ),(x_1 + x_5*(-x_3 - x_7 + 0.012) - 4.421)/x_5,0.090,0.060,0.110,4.657,11,5.550,13
45,( ( -4.068 - x_7 ) + ( ( -3.325 * x_5 ) - x_3 ) ),-x_3 - 3.325*x_5 - x_7 - 4.068,0.093,0.063,0.106,3.765,9,4.462,10
46,( 0.001 / x_5 ),0.001/x_5,0.217,0.158,0.193,1.087,3,0.390,2
46,( x_7 + ( 3.253 / x_5 ) ),x_7 + 3.253/x_5,0.140,0.119,0.121,1.980,5,1.283,4
46,( x_3 + ( x_7 + ( 3.254 / x_5 ) ) ),x_3 + x_7 + 3.254/x_5,0.094,0.068,0.097,2.872,7,2.175,6
47,( 0.014 / x_5 ),0.014/x_5,0.201,0.247,0.232,1.087,3,0.390,2
47,( x_7 + ( ( x_5 + x_3 ) - ( -2.606 / x_5 ) ) ),x_3 + x_5 + x_7 + 2.606/x_5,0.091,0.106,0.084,3.765,9,3.067,8
47,( x_7 - ( -3.664 / x_5 ) ),x_7 + 3.664/x_5,0.136,0.156,0.128,1.980,5,1.283,4
47,( ( x_7 - ( -3.664 / x_5 ) ) + x_3 ),x_3 + x_7 + 3.664/x_5,0.091,0.106,0.084,2.872,7,2.175,6
48,( ( x_5 * 3.428 ) + x_7 ),3.428*x_5 + x_7,0.142,0.117,0.110,1.980,5,1.980,5
48,( ( 3.368 / x_5 ) + ( x_3 + x_7 ) ),x_3 + x_7 + 3.368/x_5,0.096,0.076,0.072,2.872,7,2.175,6
48,( ( ( ( 4.634 * 2.275 ) + x_3 ) + ( x_7 + x_4 ) ) / ( x_5 + ( x_5 + -4.991 ) ) ),(x_3 + x_4 + x_7 + 10.54235)/(2*x_5 - 4.991),0.081,0.062,0.066,6.442,15,4.657,11
48,( ( ( ( 4.634 * x_5 ) + x_3 ) + ( ( x_7 * ( 4.064 / ( x_7 + 4.064 ) ) ) + x_4 ) ) / ( x_5 + ( x_5 + -4.991 ) ) ),(4.064*x_7 + (x_7 + 4.064)*(x_3 + x_4 + 4.634*x_5))/((2*x_5 - 4.991)*(x_7 + 4.064)),0.074,0.060,0.055,9.120,21,10.012,23
48,( -0.129 / x_5 ),-0.129/x_5,0.208,0.212,0.216,1.087,3,0.390,2
48,( ( ( 4.634 / x_5 ) + x_3 ) + ( x_7 + ( -1.605 / x_5 ) ) ),x_3 + x_7 + 3.029/x_5,0.097,0.074,0.072,4.657,11,2.175,6
48,( ( ( ( x_5 * 3.428 ) + x_3 ) + ( x_7 + x_4 ) ) / ( x_5 + -4.991 ) ),(x_3 + x_4 + 3.428*x_5 + x_7)/(x_5 - 4.991),0.092,0.066,0.074,5.550,13,4.852,12
49,( -0.005 / x_5 ),-0.005/x_5,0.215,0.198,0.175,1.087,3,0.390,2
49,( ( ( ( -0.023 * -3.129 ) - ( ( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( 0.891 + ( ( sin( x_5 ) * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ) / -0.023 ) ) - x_7 ) / -4.999 ),-15.681397148995*x_5 - 8.49735164424189*x_7 - 8.69739165224349*exp(sin(x_3))*sin(x_5) - 8.69739165224349*sin(x_3) - 7.7637722414048,0.072,0.071,0.048,38.723,35,28.897,23
49,( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( -0.005 + ( ( x_5 * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),x_5*exp(sin(x_3)) + 1.803*x_5 + x_7 + sin(x_3) - 0.005,0.075,0.075,0.051,30.212,24,22.170,16
49,( ( ( ( ( ( x_5 * -3.129 ) - x_3 ) - x_7 ) / -4.999 ) / ( x_5 + -3.129 ) ) / -4.999 ),-(0.0400160048012803*x_3 + 0.125210079023206*x_5 + 0.0400160048012803*x_7)/(x_5 - 3.129),0.081,0.081,0.052,6.442,15,5.745,14
49,( ( x_5 * -3.224 ) - x_7 ),-3.224*x_5 - x_7,0.139,0.143,0.109,1.980,5,1.980,5
49,( ( ( x_5 * -3.224 ) - x_3 ) - x_7 ),-x_3 - 3.224*x_5 - x_7,0.094,0.096,0.063,2.872,7,3.570,8
49,( ( ( ( x_5 * -3.129 ) - x_3 ) - x_7 ) / ( x_5 + -3.129 ) ),-(x_3 + 3.129*x_5 + x_7)/(x_5 - 3.129),0.081,0.081,0.052,4.657,11,3.960,10
49,( ( ( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( 0.891 + ( ( sin( x_5 ) * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ) / 4.997 ) / -4.999 ),-0.0721777335254924*x_5 - 0.0400320208128078*x_7 - 0.0400320208128078*exp(sin(x_3))*sin(x_5) - 0.0400320208128078*sin(x_3) - 0.0356685305442117,0.072,0.071,0.049,36.046,29,28.897,23
49,( x_5 + ( -3.129 - ( ( x_5 + ( ( x_5 + x_7 ) + ( 4.973 + ( ( sin( x_5 ) * exp( sin( ( x_2 + x_5 ) ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),-2*x_5 - x_7 - exp(sin(x_2 + x_5))*sin(x_5) - sin(x_3) - 8.102,0.075,0.074,0.048,34.261,25,26.917,18
49,( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( ( -0.023 / x_5 ) + ( ( x_5 * exp( sin( x_3 ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),x_5*exp(sin(x_3)) + 1.803*x_5 + x_7 + sin(x_3) - 0.023/x_5,0.075,0.075,0.051,31.104,26,22.365,17
49,( x_5 + ( ( x_5 * -2.197 ) + ( ( x_5 + ( ( x_5 + x_7 ) + ( 4.973 + ( ( sin( x_5 ) * exp( sin( ( x_2 + x_5 ) ) ) ) + x_5 ) ) ) ) + sin( x_3 ) ) ) ),1.803*x_5 + x_7 + exp(sin(x_2 + x_5))*sin(x_5) + sin(x_3) + 4.973,0.075,0.073,0.050,35.154,27,27.112,19
49,( ( ( ( ( x_5 * -3.129 ) - x_3 ) - x_7 ) / ( x_5 + -3.129 ) ) / -4.999 ),(0.2000400080016*x_3 + 0.625925185037007*x_5 + 0.2000400080016*x_7)/(x_5 - 3.129),0.081,0.081,0.052,5.550,13,5.745,14
50,( -0.009 / x_5 ),-0.009/x_5,0.204,0.194,0.265,1.087,3,0.390,2
50,( ( x_7 + ( x_2 / ( x_7 + ( x_3 + ( 3.321 / x_5 ) ) ) ) ) + ( x_3 + ( 3.321 / x_5 ) ) ),x_2/(x_3 + x_7 + 3.321/x_5) + x_3 + x_7 + 3.321/x_5,0.078,0.082,0.069,7.335,17,5.242,14
50,( x_7 + ( 3.321 * x_5 ) ),3.321*x_5 + x_7,0.135,0.133,0.145,1.980,5,1.980,5
50,( x_7 + ( x_3 + ( 3.321 * x_5 ) ) ),x_3 + 3.321*x_5 + x_7,0.091,0.102,0.085,2.872,7,2.872,7
50,( ( x_7 + ( x_2 / x_5 ) ) + ( x_3 + ( 3.321 * x_5 ) ) ),x_2/x_5 + x_3 + 3.321*x_5 + x_7,0.083,0.089,0.074,4.657,11,3.960,10
50,( ( x_7 + ( x_2 / ( x_7 + ( 3.321 * x_5 ) ) ) ) + ( x_3 + ( 3.537 / x_5 ) ) ),x_2/(3.321*x_5 + x_7) + x_3 + x_7 + 3.537/x_5,0.082,0.087,0.074,6.442,15,5.047,13
50,( 0.019 * ( x_7 + ( x_3 + ( 3.321 * x_5 ) ) ) ),0.019*x_3 + 0.063099*x_5 + 0.019*x_7,0.091,0.102,0.085,3.765,9,4.657,11
50,( x_7 + ( x_5 * 3.321 ) ),3.321*x_5 + x_7,0.135,0.133,0.145,1.980,5,1.980,5


==> simplified_vladislavleva4_False.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes,phi_simplified,n_nodes_simplified
1,cos( x_3 ),cos(x_3),0.834,0.728,0.908,6.428,2,8.716,2
1,( cos( cos( x_5 ) ) + cos( ( cos( x_1 ) + cos( x_3 ) ) ) ),cos(cos(x_1) + cos(x_3)) + cos(cos(x_5)),0.520,0.448,0.564,28.345,10,31.171,10
1,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.648,0.556,0.692,18.148,6,22.180,6
1,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.663,0.566,0.712,12.021,5,13.658,5
1,( ( exp( log( sin( x_5 ) ) ) - ( exp( cos( x_2 ) ) + cos( x_1 ) ) ) - cos( x_3 ) ),-exp(cos(x_2)) + sin(x_5) - cos(x_1) - cos(x_3),0.417,0.339,0.441,40.065,14,27.591,12
2,cos( x_2 ),cos(x_2),0.836,0.877,0.715,6.428,2,8.716,2
2,exp( ( cos( x_2 ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_2)),0.643,0.736,0.557,18.148,6,17.708,6
2,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.781,0.842,0.678,7.417,4,5.137,4
2,( cos( x_2 ) + cos( x_1 ) ),cos(x_1) + cos(x_2),0.662,0.750,0.567,12.021,5,13.658,5
3,cos( x_2 ),cos(x_2),0.809,0.868,0.938,6.428,2,8.716,2
3,( ( ( ( x_1 * 1.654 ) * x_1 ) + log( x_2 ) ) + log( x_3 ) ),1.654*x_1^2 + log(x_2) + log(x_3),0.606,0.666,0.633,14.988,11,19.493,10
3,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.762,0.837,0.840,7.417,4,5.137,4
3,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.644,0.692,0.756,12.021,5,13.658,5
3,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.631,0.676,0.751,18.148,6,22.180,6
4,cos( x_2 ),cos(x_2),0.851,0.722,0.750,6.428,2,8.716,2
4,( ( cos( x_1 ) * cos( x_2 ) ) * cos( x_3 ) ),cos(x_1)*cos(x_2)*cos(x_3),0.509,0.438,0.490,17.614,8,18.600,8
4,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.659,0.588,0.570,18.148,6,22.180,6
4,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.799,0.669,0.712,7.417,4,5.137,4
4,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.669,0.624,0.625,12.021,5,13.658,5
4,exp( cos( x_2 ) ),exp(cos(x_2)),0.850,0.719,0.750,12.555,3,12.766,3
5,cos( x_2 ),cos(x_2),0.815,0.794,0.966,6.428,2,8.716,2
5,( ( cos( log( exp( x_1 ) ) ) + cos( x_4 ) ) - ( exp( cos( sin( cos( x_2 ) ) ) ) - cos( x_3 ) ) ),-exp(cos(sin(cos(x_2)))) + cos(x_3) + cos(x_4) + cos(log(exp(x_1))),0.343,0.360,0.385,50.796,16,52.733,16
5,( ( cos( x_2 ) * cos( x_4 ) ) - ( cos( cos( x_5 ) ) - cos( x_3 ) ) ),cos(x_2)*cos(x_4) + cos(x_3) - cos(cos(x_5)),0.392,0.411,0.442,29.334,12,32.063,12
5,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.754,0.757,0.942,7.417,4,5.137,4
5,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.642,0.678,0.789,12.021,5,13.658,5
5,( cos( x_1 ) - ( cos( cos( x_2 ) ) - cos( x_3 ) ) ),cos(x_1) + cos(x_3) - cos(cos(x_2)),0.536,0.530,0.581,23.741,9,27.121,9
5,( cos( x_1 ) - ( exp( cos( cos( x_2 ) ) ) - cos( x_3 ) ) ),-exp(cos(cos(x_2))) + cos(x_1) + cos(x_3),0.496,0.504,0.539,29.868,10,31.171,10
5,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.630,0.656,0.778,18.148,6,22.180,6
5,( ( cos( log( exp( x_1 ) ) ) + cos( x_4 ) ) - ( exp( log( x_2 ) ) - cos( x_3 ) ) ),-x_2 + cos(x_3) + cos(x_4) + cos(log(exp(x_1))),0.348,0.383,0.390,40.065,14,28.289,13
6,cos( x_1 ),cos(x_1),0.823,0.922,0.788,6.428,2,8.716,2
6,exp( ( cos( ( x_5 * x_3 ) ) + ( cos( x_1 ) + cos( x_2 ) ) ) ),exp(cos(x_1) + cos(x_2) + cos(x_3*x_5)),0.378,0.448,0.413,24.730,11,23.542,11
6,exp( ( cos( x_2 ) + ( cos( x_3 ) + cos( x_1 ) ) ) ),exp(cos(x_1) + cos(x_2) + cos(x_3)),0.443,0.481,0.464,23.741,9,22.649,9
6,( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ),cos(x_1) + cos(x_2) + cos(x_3),0.495,0.530,0.505,17.614,8,18.600,8
6,log( ( x_1 * x_2 ) ),log(x_1*x_2),0.776,0.826,0.778,7.417,4,5.137,4
6,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.651,0.713,0.655,12.021,5,13.658,5
6,exp( ( cos( x_3 ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_3)),0.635,0.685,0.645,18.148,6,17.708,6
6,exp( ( cos( x_1 ) + cos( x_3 ) ) ),exp(cos(x_1) + cos(x_3)),0.635,0.685,0.645,18.148,6,17.708,6
7,cos( x_2 ),cos(x_2),0.815,0.831,0.928,6.428,2,8.716,2
7,log( sin( ( ( x_4 * x_5 ) * ( x_3 * x_2 ) ) ) ),log(sin(x_2*x_3*x_4*x_5)),0.604,0.610,0.672,15.522,9,15.443,9
7,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.761,0.796,0.846,7.417,4,5.137,4
7,( cos( x_5 ) + cos( x_2 ) ),cos(x_2) + cos(x_5),0.649,0.654,0.783,12.021,5,13.658,5
8,cos( x_2 ),cos(x_2),0.827,0.765,0.892,6.428,2,8.716,2
8,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.645,0.623,0.707,18.148,6,22.180,6
8,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.780,0.721,0.811,7.417,4,5.137,4
8,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.656,0.653,0.715,12.021,5,13.658,5
8,exp( cos( x_2 ) ),exp(cos(x_2)),0.826,0.760,0.902,12.555,3,12.766,3
9,cos( x_1 ),cos(x_1),0.839,0.794,0.786,6.428,2,8.716,2
9,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.781,0.740,0.741,7.417,4,5.137,4
9,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.666,0.634,0.637,12.021,5,13.658,5
9,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.654,0.586,0.614,18.148,6,22.180,6
10,cos( x_2 ),cos(x_2),0.820,0.814,0.905,6.428,2,8.716,2
10,exp( ( cos( x_3 ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_3)),0.633,0.644,0.703,18.148,6,17.708,6
10,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.651,0.651,0.719,12.021,5,13.658,5
11,cos( x_2 ),cos(x_2),0.841,0.753,0.794,6.428,2,8.716,2
11,( ( cos( x_5 ) * log( 0.414 ) ) - ( cos( x_4 ) + cos( x_2 ) ) ),-cos(x_2) - cos(x_4) - 0.881889305156823*cos(x_5),0.505,0.475,0.453,23.207,11,19.493,10
11,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.790,0.696,0.710,7.417,4,5.137,4
11,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.670,0.599,0.618,12.021,5,13.658,5
11,cos( ( cos( ( x_5 * x_4 ) ) + cos( x_2 ) ) ),cos(cos(x_2) + cos(x_4*x_5)),0.607,0.559,0.546,19.137,8,23.072,8
11,exp( cos( x_2 ) ),exp(cos(x_2)),0.841,0.751,0.789,12.555,3,12.766,3
11,( cos( ( x_5 * x_4 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_4*x_5),0.640,0.579,0.583,13.010,7,14.551,7
11,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.654,0.591,0.605,18.148,6,22.180,6
12,cos( x_2 ),cos(x_2),0.834,0.835,0.770,6.428,2,8.716,2
12,( log( ( ( x_1 * x_2 ) * x_3 ) ) * cos( x_4 ) ),log(x_1*x_2*x_3)*cos(x_4),0.531,0.486,0.513,13.999,9,15.443,9
12,log( ( x_3 * x_1 ) ),log(x_1*x_3),0.785,0.783,0.761,7.417,4,5.137,4
12,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.662,0.682,0.634,12.021,5,13.658,5
12,exp( cos( x_2 ) ),exp(cos(x_2)),0.834,0.832,0.768,12.555,3,12.766,3
13,cos( x_3 ),cos(x_3),0.828,0.840,0.845,6.428,2,8.716,2
13,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.646,0.653,0.608,18.148,6,22.180,6
13,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.660,0.674,0.624,12.021,5,13.658,5
14,cos( x_1 ),cos(x_1),0.847,0.664,0.856,6.428,2,8.716,2
14,( cos( ( cos( x_1 ) + cos( x_2 ) ) ) + cos( cos( x_3 ) ) ),cos(cos(x_1) + cos(x_2)) + cos(cos(x_3)),0.519,0.395,0.536,28.345,10,31.171,10
14,( log( ( x_2 * x_3 ) ) + ( cos( x_1 ) * -3.297 ) ),log(x_2*x_3) - 3.297*cos(x_1),0.615,0.530,0.648,13.999,9,15.443,9
14,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.671,0.531,0.685,12.021,5,13.658,5
15,cos( x_2 ),cos(x_2),0.818,0.788,0.945,6.428,2,8.716,2
15,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.637,0.591,0.745,18.148,6,22.180,6
15,( cos( x_2 ) + exp( ( cos( x_1 ) * cos( x_3 ) ) ) ),exp(cos(x_1)*cos(x_3)) + cos(x_2),0.500,0.468,0.562,23.741,9,22.649,9
15,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.764,0.729,0.885,7.417,4,5.137,4
15,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.653,0.598,0.783,12.021,5,13.658,5
16,cos( x_1 ),cos(x_1),0.816,0.916,0.853,6.428,2,8.716,2
16,( cos( x_2 ) * cos( ( x_1 * x_5 ) ) ),cos(x_2)*cos(x_1*x_5),0.624,0.650,0.652,13.010,7,14.551,7
16,cos( ( x_3 * x_1 ) ),cos(x_1*x_3),0.778,0.869,0.811,7.417,4,9.609,4
16,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.646,0.736,0.673,12.021,5,13.658,5
16,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.633,0.715,0.652,18.148,6,22.180,6
17,cos( x_1 ),cos(x_1),0.832,0.875,0.759,6.428,2,8.716,2
17,cos( ( cos( x_1 ) + cos( ( x_2 * x_3 ) ) ) ),cos(cos(x_1) + cos(x_2*x_3)),0.600,0.640,0.536,19.137,8,23.072,8
17,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.659,0.741,0.591,12.021,5,13.658,5
17,( cos( x_2 ) * exp( log( ( cos( x_4 ) * cos( x_5 ) ) ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.483,0.497,0.494,29.868,10,18.600,8
17,( cos( x_1 ) + cos( ( x_2 * x_3 ) ) ),cos(x_1) + cos(x_2*x_3),0.634,0.672,0.550,13.010,7,14.551,7
17,cos( ( cos( x_1 ) + cos( x_2 ) ) ),cos(cos(x_1) + cos(x_2)),0.647,0.714,0.568,18.148,6,22.180,6
18,cos( x_3 ),cos(x_3),0.833,0.934,0.710,6.428,2,8.716,2
18,( cos( x_3 ) * cos( ( x_2 * x_1 ) ) ),cos(x_3)*cos(x_1*x_2),0.633,0.696,0.566,13.010,7,19.023,7
18,( ( cos( x_2 ) * cos( x_1 ) ) * cos( x_3 ) ),cos(x_1)*cos(x_2)*cos(x_3),0.505,0.536,0.423,17.614,8,18.600,8
18,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.781,0.865,0.662,7.417,4,5.137,4
18,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.660,0.721,0.574,12.021,5,13.658,5
18,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.644,0.709,0.567,18.148,6,22.180,6
18,cos( ( ( cos( x_2 ) * cos( x_1 ) ) + cos( x_3 ) ) ),cos(cos(x_1)*cos(x_2) + cos(x_3)),0.492,0.530,0.403,23.741,9,27.121,9
18,( ( cos( x_2 ) * cos( x_4 ) ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_4)*cos(x_1*x_5),0.483,0.439,0.403,18.603,10,19.493,10
19,cos( x_1 ),cos(x_1),0.805,1.040,0.814,6.428,2,8.716,2
19,( exp( cos( x_1 ) ) * ( cos( x_3 ) + cos( x_2 ) ) ),(cos(x_2) + cos(x_3))*exp(cos(x_1)),0.462,0.574,0.431,23.741,9,22.649,9
19,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.627,0.798,0.619,18.148,6,22.180,6
19,( cos( x_5 ) * ( cos( x_2 ) * cos( x_1 ) ) ),cos(x_1)*cos(x_2)*cos(x_5),0.490,0.595,0.502,17.614,8,18.600,8
19,log( ( x_1 * x_2 ) ),log(x_1*x_2),0.758,0.971,0.777,7.417,4,5.137,4
19,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.640,0.820,0.637,12.021,5,13.658,5
20,cos( x_2 ),cos(x_2),0.853,0.767,0.689,6.428,2,8.716,2
20,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.679,0.607,0.566,12.021,5,13.658,5
21,cos( x_3 ),cos(x_3),0.807,0.839,1.014,6.428,2,8.716,2
21,log( ( ( x_1 / cos( x_5 ) ) * ( x_4 * x_2 ) ) ),log(x_1*x_2*x_4/cos(x_5)),0.532,0.512,0.685,15.522,9,14.746,8
21,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.760,0.766,0.926,7.417,4,5.137,4
21,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.642,0.637,0.803,12.021,5,13.658,5
21,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.628,0.622,0.784,18.148,6,22.180,6
21,exp( cos( x_3 ) ),exp(cos(x_3)),0.806,0.832,1.011,12.555,3,12.766,3
22,cos( x_1 ),cos(x_1),0.812,0.890,0.908,6.428,2,8.716,2
22,( cos( x_2 ) - exp( ( log( x_3 ) + log( x_1 ) ) ) ),-x_1*x_3 + cos(x_2),0.599,0.656,0.673,23.741,9,11.199,7
22,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.644,0.705,0.749,12.021,5,13.658,5
22,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.763,0.818,0.847,7.417,4,5.137,4
22,( cos( ( x_1 * x_3 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_3),0.619,0.682,0.688,13.010,7,14.551,7
23,cos( x_1 ),cos(x_1),0.804,0.923,0.941,6.428,2,8.716,2
23,( ( ( cos( exp( cos( x_2 ) ) ) - cos( x_1 ) ) * ( cos( x_1 ) + cos( x_3 ) ) ) * cos( x_5 ) ),-(cos(x_1) + cos(x_3))*(cos(x_1) - cos(exp(cos(x_2))))*cos(x_5),0.330,0.351,0.351,41.054,16,41.054,16
23,( ( cos( x_1 ) * ( cos( x_2 ) * cos( x_3 ) ) ) * cos( x_5 ) ),cos(x_1)*cos(x_2)*cos(x_3)*cos(x_5),0.343,0.383,0.349,23.207,11,23.542,11
23,( cos( x_1 ) * ( cos( x_4 ) * cos( x_2 ) ) ),cos(x_1)*cos(x_2)*cos(x_4),0.488,0.543,0.564,17.614,8,18.600,8
23,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.753,0.837,0.869,7.417,4,5.137,4
23,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.630,0.704,0.687,18.148,6,22.180,6
23,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.642,0.739,0.728,12.021,5,13.658,5
24,cos( x_1 ),cos(x_1),0.822,0.913,0.803,6.428,2,8.716,2
24,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.774,0.901,0.634,7.417,4,5.137,4
24,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.637,0.699,0.636,18.148,6,22.180,6
24,( cos( x_5 ) + ( cos( x_2 ) + cos( x_1 ) ) ),cos(x_1) + cos(x_2) + cos(x_5),0.497,0.575,0.472,17.614,8,18.600,8
24,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.652,0.721,0.640,12.021,5,13.658,5
24,cos( ( cos( x_2 ) + ( cos( x_1 ) * cos( x_5 ) ) ) ),cos(cos(x_1)*cos(x_5) + cos(x_2)),0.482,0.552,0.466,23.741,9,27.121,9
24,( cos( x_4 ) + ( cos( x_2 ) + ( cos( x_3 ) * cos( x_1 ) ) ) ),cos(x_1)*cos(x_3) + cos(x_2) + cos(x_4),0.375,0.399,0.327,23.207,11,23.542,11
25,cos( x_2 ),cos(x_2),0.844,0.697,0.826,6.428,2,8.716,2
25,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.653,0.535,0.677,18.148,6,22.180,6
25,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.794,0.609,0.771,7.417,4,5.137,4
25,( cos( x_3 ) * cos( x_1 ) ),cos(x_1)*cos(x_3),0.668,0.549,0.701,12.021,5,13.658,5
26,cos( x_1 ),cos(x_1),0.819,0.963,0.777,6.428,2,8.716,2
26,cos( ( cos( ( x_3 * x_4 ) ) * ( cos( x_1 ) + cos( x_2 ) ) ) ),cos((cos(x_1) + cos(x_2))*cos(x_3*x_4)),0.447,0.461,0.422,24.730,11,28.014,11
26,( cos( x_5 ) * ( cos( x_4 ) * cos( x_2 ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.487,0.528,0.502,17.614,8,18.600,8
26,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.764,0.862,0.758,7.417,4,5.137,4
26,( cos( x_2 ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_1*x_5),0.631,0.666,0.574,13.010,7,14.551,7
26,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.655,0.747,0.591,12.021,5,13.658,5
26,( cos( ( x_3 * x_4 ) ) * ( cos( x_1 ) * cos( x_2 ) ) ),cos(x_1)*cos(x_2)*cos(x_3*x_4),0.484,0.518,0.443,18.603,10,19.493,10
26,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.642,0.728,0.568,18.148,6,22.180,6
27,cos( x_2 ),cos(x_2),0.834,0.756,0.850,6.428,2,8.716,2
27,cos( ( cos( x_1 ) + cos( x_2 ) ) ),cos(cos(x_1) + cos(x_2)),0.650,0.610,0.651,18.148,6,22.180,6
27,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.780,0.727,0.770,7.417,4,5.137,4
27,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.664,0.631,0.662,12.021,5,13.658,5
27,exp( cos( x_2 ) ),exp(cos(x_2)),0.833,0.755,0.850,12.555,3,12.766,3
28,cos( x_2 ),cos(x_2),0.814,0.757,1.010,6.428,2,8.716,2
28,exp( ( ( cos( x_2 ) + cos( x_3 ) ) + sin( cos( x_1 ) ) ) ),exp(sin(cos(x_1)) + cos(x_2) + cos(x_3)),0.446,0.419,0.530,29.868,10,31.171,10
28,( cos( x_4 ) * ( cos( x_2 ) * cos( x_5 ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.483,0.478,0.581,17.614,8,18.600,8
28,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.631,0.627,0.757,18.148,6,22.180,6
28,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.644,0.639,0.785,12.021,5,13.658,5
29,cos( x_3 ),cos(x_3),0.832,0.769,0.884,6.428,2,8.716,2
29,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.650,0.561,0.670,18.148,6,22.180,6
29,( cos( x_4 ) + ( cos( x_3 ) + cos( x_2 ) ) ),cos(x_2) + cos(x_3) + cos(x_4),0.504,0.437,0.571,17.614,8,18.600,8
29,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.779,0.711,0.826,7.417,4,5.137,4
29,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.665,0.564,0.691,12.021,5,13.658,5
30,cos( x_2 ),cos(x_2),0.818,0.672,1.061,6.428,2,8.716,2
30,( ( log( ( x_1 * x_4 ) ) + cos( cos( x_3 ) ) ) + ( sin( log( x_2 ) ) + ( ( x_5 * x_5 ) + cos( cos( x_2 ) ) ) ) ),x_5^2 + log(x_1*x_4) + sin(log(x_2)) + cos(cos(x_2)) + cos(cos(x_3)),0.442,0.390,0.595,41.509,20,45.996,19
30,( ( log( ( x_1 * x_4 ) ) - cos( x_2 ) ) + ( cos( cos( x_3 ) ) * ( ( x_5 * x_5 ) + x_5 ) ) ),x_5*(x_5 + 1)*cos(cos(x_3)) + log(x_1*x_4) - cos(x_2),0.581,0.540,0.784,27.697,17,30.496,16
30,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.649,0.569,0.837,12.021,5,13.658,5
30,( ( log( ( x_1 * x_4 ) ) / cos( cos( x_2 ) ) ) + ( sin( log( x_2 ) ) + ( ( x_5 * x_5 ) + cos( x_1 ) ) ) ),x_5^2 + log(x_1*x_4)/cos(cos(x_2)) + sin(log(x_2)) + cos(x_1),0.513,0.465,0.723,36.905,19,41.249,17
30,( ( log( ( x_1 * x_4 ) ) - cos( x_2 ) ) + ( cos( cos( x_3 ) ) * ( ( x_5 * x_5 ) + cos( x_2 ) ) ) ),(x_5^2 + cos(x_2))*cos(cos(x_3)) + log(x_1*x_4) - cos(x_2),0.545,0.489,0.726,32.301,18,37.898,17
30,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.636,0.552,0.834,18.148,6,22.180,6
31,cos( x_1 ),cos(x_1),0.826,0.831,0.851,6.428,2,8.716,2
31,( ( cos( x_2 ) * cos( x_1 ) ) * cos( x_3 ) ),cos(x_1)*cos(x_2)*cos(x_3),0.495,0.499,0.540,17.614,8,18.600,8
31,cos( ( cos( x_2 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_2)),0.643,0.662,0.648,18.148,6,22.180,6
31,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.773,0.738,0.807,7.417,4,5.137,4
31,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.656,0.676,0.675,12.021,5,13.658,5
31,exp( cos( x_3 ) ),exp(cos(x_3)),0.825,0.821,0.868,12.555,3,12.766,3
32,cos( x_3 ),cos(x_3),0.819,0.823,0.935,6.428,2,8.716,2
32,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.633,0.631,0.731,18.148,6,22.180,6
32,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.647,0.650,0.749,12.021,5,13.658,5
32,exp( cos( x_3 ) ),exp(cos(x_3)),0.816,0.822,0.939,12.555,3,12.766,3
33,cos( x_3 ),cos(x_3),0.806,0.777,1.084,6.428,2,8.716,2
33,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.622,0.628,0.822,18.148,6,22.180,6
33,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.637,0.634,0.847,12.021,5,13.658,5
34,cos( x_1 ),cos(x_1),0.805,0.849,1.006,6.428,2,8.716,2
34,( cos( x_1 ) * ( cos( ( x_1 * x_5 ) ) * cos( x_3 ) ) ),cos(x_1)*cos(x_3)*cos(x_1*x_5),0.592,0.591,0.710,18.603,10,19.493,10
34,( cos( x_1 ) * cos( x_3 ) ),cos(x_1)*cos(x_3),0.644,0.654,0.789,12.021,5,13.658,5
34,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.751,0.814,0.903,7.417,4,5.137,4
34,( cos( ( x_1 * x_5 ) ) * cos( x_3 ) ),cos(x_3)*cos(x_1*x_5),0.622,0.646,0.769,13.010,7,14.551,7
35,cos( x_1 ),cos(x_1),0.847,0.735,0.780,6.428,2,8.716,2
35,( exp( log( ( x_4 * x_3 ) ) ) - exp( cos( x_1 ) ) ),x_3*x_4 - exp(cos(x_1)),0.613,0.531,0.557,23.741,9,14.551,7
35,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.790,0.700,0.715,7.417,4,5.137,4
35,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.674,0.588,0.624,12.021,5,13.658,5
35,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.658,0.574,0.594,18.148,6,22.180,6
35,( exp( log( ( x_4 * x_2 ) ) ) - cos( x_1 ) ),x_2*x_4 - cos(x_1),0.628,0.556,0.570,19.137,8,10.501,6
36,cos( x_1 ),cos(x_1),0.844,0.745,0.794,6.428,2,8.716,2
36,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.786,0.712,0.733,7.417,4,5.137,4
36,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.670,0.573,0.648,12.021,5,13.658,5
37,cos( x_2 ),cos(x_2),0.854,0.706,0.738,6.428,2,8.716,2
37,exp( ( cos( x_1 ) + cos( x_2 ) ) ),exp(cos(x_1) + cos(x_2)),0.661,0.586,0.564,18.148,6,17.708,6
37,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.794,0.694,0.686,7.417,4,5.137,4
37,( cos( x_1 ) + cos( x_2 ) ),cos(x_1) + cos(x_2),0.681,0.586,0.579,12.021,5,13.658,5
38,cos( x_2 ),cos(x_2),0.837,0.732,0.845,6.428,2,8.716,2
38,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.654,0.576,0.682,18.148,6,22.180,6
38,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.785,0.668,0.779,7.417,4,5.137,4
38,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.665,0.598,0.680,12.021,5,13.658,5
39,cos( x_2 ),cos(x_2),0.855,0.805,0.633,6.428,2,8.716,2
39,( ( cos( x_2 ) * ( cos( x_1 ) * cos( x_3 ) ) ) - cos( cos( x_4 ) ) ),cos(x_1)*cos(x_2)*cos(x_3) - cos(cos(x_4)),0.354,0.396,0.333,29.334,12,32.063,12
39,exp( ( cos( x_4 ) + cos( x_2 ) ) ),exp(cos(x_2) + cos(x_4)),0.656,0.682,0.514,18.148,6,17.708,6
39,( cos( x_4 ) + ( cos( x_5 ) + cos( x_2 ) ) ),cos(x_2) + cos(x_4) + cos(x_5),0.506,0.517,0.389,17.614,8,18.600,8
39,cos( ( cos( x_2 ) + ( cos( x_4 ) * cos( x_1 ) ) ) ),cos(cos(x_1)*cos(x_4) + cos(x_2)),0.495,0.514,0.396,23.741,9,27.121,9
39,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.797,0.748,0.604,7.417,4,5.137,4
39,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.674,0.691,0.519,12.021,5,13.658,5
39,exp( cos( x_2 ) ),exp(cos(x_2)),0.854,0.803,0.636,12.555,3,12.766,3
40,cos( x_2 ),cos(x_2),0.851,0.790,0.681,6.428,2,8.716,2
40,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.662,0.604,0.595,18.148,6,22.180,6
40,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.790,0.732,0.676,7.417,4,5.137,4
40,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.674,0.629,0.597,12.021,5,13.658,5
40,exp( cos( x_2 ) ),exp(cos(x_2)),0.851,0.786,0.680,12.555,3,12.766,3
41,cos( x_2 ),cos(x_2),0.841,0.719,0.832,6.428,2,8.716,2
41,cos( ( sin( ( ( cos( x_1 ) + cos( x_2 ) ) * sin( cos( x_3 ) ) ) ) + cos( x_4 ) ) ),cos(sin((cos(x_1) + cos(x_2))*sin(cos(x_3))) + cos(x_4)),0.420,0.350,0.416,41.588,14,49.106,14
41,( cos( ( x_1 * x_5 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_5),0.638,0.551,0.640,13.010,7,14.551,7
41,( cos( x_1 ) + ( cos( x_3 ) + cos( x_2 ) ) ),cos(x_1) + cos(x_2) + cos(x_3),0.508,0.413,0.517,17.614,8,18.600,8
41,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.785,0.676,0.771,7.417,4,5.137,4
41,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,12.021,5,13.658,5
41,( cos( x_1 ) + ( cos( ( x_3 * x_4 ) ) + cos( x_2 ) ) ),cos(x_1) + cos(x_2) + cos(x_3*x_4),0.482,0.380,0.479,18.603,10,19.493,10
41,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.653,0.562,0.688,18.148,6,22.180,6
41,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,12.021,5,13.658,5
42,cos( x_3 ),cos(x_3),0.838,0.926,0.682,6.428,2,8.716,2
42,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.651,0.706,0.512,18.148,6,22.180,6
42,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.780,0.800,0.691,7.417,4,5.137,4
42,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.666,0.726,0.522,12.021,5,13.658,5
43,cos( x_1 ),cos(x_1),0.814,0.987,0.794,6.428,2,8.716,2
43,log( ( cos( x_5 ) / ( x_2 * ( x_4 * x_1 ) ) ) ),log(cos(x_5)/(x_1*x_2*x_4)),0.529,0.706,0.511,15.522,9,14.746,8
43,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.752,0.986,0.729,7.417,4,5.137,4
43,( cos( x_5 ) * cos( x_2 ) ),cos(x_2)*cos(x_5),0.647,0.808,0.633,12.021,5,13.658,5
44,cos( x_2 ),cos(x_2),0.838,0.840,0.733,6.428,2,8.716,2
44,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.789,0.712,0.706,7.417,4,5.137,4
44,( cos( x_2 ) + cos( x_5 ) ),cos(x_2) + cos(x_5),0.670,0.668,0.604,12.021,5,13.658,5
45,cos( x_2 ),cos(x_2),0.833,0.779,0.835,6.428,2,8.716,2
45,cos( ( cos( x_1 ) + cos( x_2 ) ) ),cos(cos(x_1) + cos(x_2)),0.644,0.620,0.688,18.148,6,22.180,6
45,( cos( x_5 ) + ( cos( x_2 ) + cos( x_1 ) ) ),cos(x_1) + cos(x_2) + cos(x_5),0.504,0.479,0.507,17.614,8,18.600,8
45,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.771,0.767,0.798,7.417,4,5.137,4
45,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.658,0.634,0.703,12.021,5,13.658,5
46,cos( x_2 ),cos(x_2),0.831,0.820,0.807,6.428,2,8.716,2
46,( cos( x_1 ) * ( cos( x_3 ) * cos( x_2 ) ) ),cos(x_1)*cos(x_2)*cos(x_3),0.495,0.490,0.550,17.614,8,18.600,8
46,log( ( x_2 * ( x_3 / cos( x_1 ) ) ) ),log(x_2*x_3/cos(x_1)),0.645,0.645,0.709,14.533,7,13.853,6
46,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.659,0.656,0.677,12.021,5,13.658,5
46,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.774,0.763,0.819,7.417,4,5.137,4
46,log( ( x_3 * ( x_2 / cos( x_1 ) ) ) ),log(x_2*x_3/cos(x_1)),0.645,0.645,0.709,14.533,7,13.853,6
47,cos( x_1 ),cos(x_1),0.829,0.904,0.755,6.428,2,8.716,2
47,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.643,0.700,0.588,18.148,6,22.180,6
47,log( ( x_3 * x_1 ) ),log(x_1*x_3),0.780,0.871,0.713,7.417,4,5.137,4
47,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.659,0.712,0.595,12.021,5,13.658,5
48,cos( x_1 ),cos(x_1),0.810,0.866,0.947,6.428,2,8.716,2
48,( cos( ( x_3 * x_2 ) ) * cos( x_1 ) ),cos(x_1)*cos(x_2*x_3),0.622,0.645,0.738,13.010,7,14.551,7
48,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.757,0.760,0.911,7.417,4,5.137,4
48,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.647,0.694,0.732,12.021,5,13.658,5
49,cos( x_1 ),cos(x_1),0.818,0.874,0.872,6.428,2,8.716,2
49,( log( ( x_3 * x_4 ) ) + ( log( x_2 ) + log( x_1 ) ) ),log(x_1) + log(x_2) + log(x_3*x_4),0.567,0.549,0.549,18.603,10,15.020,10
49,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.767,0.794,0.800,7.417,4,5.137,4
49,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.648,0.706,0.726,12.021,5,13.658,5
49,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.636,0.693,0.709,18.148,6,22.180,6
50,cos( x_2 ),cos(x_2),0.839,0.791,0.770,6.428,2,8.716,2
50,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.656,0.604,0.640,18.148,6,22.180,6
50,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.784,0.742,0.712,7.417,4,5.137,4
50,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.667,0.619,0.655,12.021,5,13.658,5


==> simplified_vladislavleva4_True.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes,phi_simplified,n_nodes_simplified
1,( x_3 * x_3 ),x_3^2,0.839,0.727,0.911,1.087,3,8.716,2
1,log( ( ( x_2 * ( x_3 * x_4 ) ) * x_1 ) ),log(x_1*x_2*x_3*x_4),0.568,0.497,0.595,11.394,8,6.922,8
1,log( ( ( x_2 * x_4 ) * x_1 ) ),log(x_1*x_2*x_4),0.668,0.626,0.705,10.501,6,6.029,6
1,( x_3 * ( -0.004 - x_3 ) ),-x_3*(x_3 + 0.004),0.838,0.727,0.911,1.980,5,2.677,6
2,( x_2 * x_2 ),x_2^2,0.839,0.878,0.713,1.087,3,8.716,2
2,( exp( ( cos( ( x_4 * x_3 ) ) * cos( x_2 ) ) ) + cos( x_1 ) ),exp(cos(x_2)*cos(x_3*x_4)) + cos(x_1),0.442,0.530,0.366,28.014,11,23.542,11
2,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) + ( x_2 * x_2 ) ) ),x_1^2 + x_2^2 + x_3^2,0.512,0.568,0.418,4.657,11,18.600,8
2,( ( x_1 * x_1 ) + ( x_2 * x_2 ) ),x_1^2 + x_2^2,0.668,0.753,0.568,2.872,7,13.658,5
3,( x_2 * x_2 ),x_2^2,0.811,0.871,0.944,1.087,3,8.716,2
3,log( ( x_5 * ( ( x_2 * ( x_3 * x_1 ) ) * x_4 ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.463,0.490,0.455,12.286,10,7.814,10
3,log( ( x_5 * ( ( x_1 * x_2 ) * x_4 ) ) ),log(x_1*x_2*x_4*x_5),0.565,0.608,0.547,11.394,8,6.922,8
3,( x_2 * ( 0.031 + x_2 ) ),x_2*(x_2 + 0.031),0.811,0.870,0.944,1.980,5,1.980,5
3,( ( x_2 * x_2 ) + ( x_4 * x_4 ) ),x_2^2 + x_4^2,0.650,0.700,0.784,2.872,7,13.658,5
4,( x_2 * x_2 ),x_2^2,0.854,0.726,0.752,1.087,3,8.716,2
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - cos( ( x_5 * ( x_2 + x_2 ) ) ) ) ),x_1^2 + x_3^2 - cos(2*x_2*x_5),0.505,0.445,0.463,14.071,14,20.190,11
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - cos( x_2 ) ) ),x_1^2 + x_3^2 - cos(x_2),0.573,0.495,0.497,12.286,10,18.600,8
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - -1.714 ) ),x_1^2 + x_3^2 + 1.714,0.682,0.599,0.586,3.765,9,14.551,7
4,( ( x_2 * x_2 ) + ( x_4 * x_4 ) ),x_2^2 + x_4^2,0.683,0.602,0.622,2.872,7,13.658,5
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - cos( ( x_2 * x_4 ) ) ) ),x_1^2 + x_3^2 - cos(x_2*x_4),0.530,0.457,0.468,13.179,12,19.493,10
5,( x_2 * x_2 ),x_2^2,0.818,0.793,0.971,1.087,3,8.716,2
5,log( ( x_4 * ( x_1 * ( x_3 * x_2 ) ) ) ),log(x_1*x_2*x_3*x_4),0.552,0.550,0.666,11.394,8,6.922,8
5,( x_2 * ( x_2 + ( x_1 * ( x_1 / x_2 ) ) ) ),x_1^2 + x_2^2,0.653,0.675,0.766,3.765,9,13.658,5
5,( ( x_2 + 0.013 ) * x_2 ),x_2*(x_2 + 0.013),0.818,0.793,0.971,1.980,5,1.980,5
6,( x_1 * x_1 ),x_1^2,0.826,0.921,0.788,1.087,3,8.716,2
6,( ( ( x_5 * x_5 ) + ( x_2 * x_2 ) ) - cos( ( ( x_1 + x_1 ) * x_3 ) ) ),x_2^2 + x_5^2 - cos(2*x_1*x_3),0.497,0.554,0.493,14.071,14,24.662,11
6,( ( x_1 * x_1 ) + ( x_2 * x_2 ) ),x_1^2 + x_2^2,0.661,0.724,0.649,2.872,7,13.658,5
6,log( ( ( x_4 * x_2 ) * ( x_1 * x_5 ) ) ),log(x_1*x_2*x_4*x_5),0.566,0.608,0.541,11.394,8,6.922,8
6,( ( ( x_1 * x_1 ) + ( x_2 * x_2 ) ) - cos( x_3 ) ),x_1^2 + x_2^2 - cos(x_3),0.553,0.599,0.552,12.286,10,18.600,8
6,( ( ( x_5 * x_5 ) + ( x_2 * x_2 ) ) - cos( ( 1.737 * x_1 ) ) ),x_2^2 + x_5^2 - cos(1.737*x_1),0.509,0.576,0.505,13.179,12,19.493,10
7,( x_2 * x_2 ),x_2^2,0.818,0.832,0.929,1.087,3,8.716,2
7,( ( cos( x_5 ) * cos( x_4 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_5),0.478,0.481,0.616,18.600,8,18.600,8
7,( ( x_2 * ( x_1 * x_1 ) ) * x_2 ),x_1^2*x_2^2,0.814,0.817,0.880,2.872,7,13.658,5
7,( ( -0.753 + ( x_5 * x_5 ) ) + ( x_2 * x_2 ) ),x_2^2 + x_5^2 - 0.753,0.655,0.659,0.782,3.765,9,14.551,7
7,( 0.485 * ( ( -0.753 + ( x_5 * x_5 ) ) + ( x_2 * x_2 ) ) ),0.485*x_2^2 + 0.485*x_5^2 - 0.365205,0.655,0.659,0.782,4.657,11,16.336,11
7,( cos( x_4 ) * cos( ( x_2 * x_5 ) ) ),cos(x_4)*cos(x_2*x_5),0.625,0.630,0.730,14.551,7,14.551,7
8,( x_2 * x_2 ),x_2^2,0.831,0.769,0.890,1.087,3,8.716,2
8,log( ( x_4 * ( x_3 * x_2 ) ) ),log(x_2*x_3*x_4),0.676,0.607,0.677,10.501,6,6.029,6
8,cos( x_2 ),cos(x_2),0.827,0.765,0.892,8.716,2,8.716,2
8,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.780,0.721,0.811,9.609,4,5.137,4
9,( x_5 * x_5 ),x_5^2,0.841,0.826,0.814,1.087,3,8.716,2
9,log( ( ( x_2 / cos( x_1 ) ) * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4/cos(x_1)),0.549,0.562,0.494,19.915,9,14.746,8
9,log( ( x_2 * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4),0.676,0.682,0.607,10.501,6,6.029,6
9,cos( x_1 ),cos(x_1),0.839,0.794,0.786,8.716,2,8.716,2
9,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.781,0.740,0.741,9.609,4,5.137,4
9,( cos( x_2 ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_1*x_5),0.636,0.606,0.594,14.551,7,14.551,7
9,( ( x_5 * ( x_5 + 0.099 ) ) * -0.293 ),-0.293*x_5*(x_5 + 0.099),0.840,0.825,0.811,2.872,7,2.872,7
9,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.666,0.634,0.637,13.658,5,13.658,5
9,( ( x_5 + 0.099 ) * x_5 ),x_5*(x_5 + 0.099),0.840,0.825,0.811,1.980,5,1.980,5
10,( x_2 * x_2 ),x_2^2,0.823,0.817,0.907,1.087,3,8.716,2
10,log( ( ( x_4 * ( x_5 * ( x_2 * x_1 ) ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4*x_5),0.457,0.467,0.519,12.286,10,7.814,10
10,log( ( ( x_4 * ( x_1 * x_2 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4),0.555,0.578,0.616,11.394,8,6.922,8
10,( x_2 * ( ( x_2 * ( 4.457 * x_5 ) ) * x_5 ) ),4.457*x_2^2*x_5^2,0.817,0.813,0.875,3.765,9,14.551,7
10,log( ( ( x_2 * x_3 ) * x_4 ) ),log(x_2*x_3*x_4),0.655,0.725,0.732,10.501,6,6.029,6
10,( ( x_2 * -0.002 ) * x_2 ),-0.002*x_2^2,0.823,0.817,0.907,1.980,5,9.609,4
11,( x_2 * x_2 ),x_2^2,0.844,0.755,0.798,1.087,3,8.716,2
11,log( ( ( x_4 * x_1 ) * ( x_3 * x_2 ) ) ),log(x_1*x_2*x_3*x_4),0.583,0.464,0.509,11.394,8,6.922,8
11,( x_2 * ( x_2 * ( x_4 * x_4 ) ) ),x_2^2*x_4^2,0.844,0.718,0.790,2.872,7,13.658,5
11,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.790,0.696,0.710,9.609,4,5.137,4
11,log( ( ( x_4 * x_1 ) * x_2 ) ),log(x_1*x_2*x_4),0.686,0.556,0.631,10.501,6,6.029,6
12,( x_2 * x_2 ),x_2^2,0.837,0.837,0.774,1.087,3,8.716,2
12,cos( ( cos( ( x_2 * x_4 ) ) + cos( x_5 ) ) ),cos(cos(x_5) + cos(x_2*x_4)),0.599,0.620,0.571,23.072,8,23.072,8
12,( ( x_5 * x_5 ) + ( x_2 * x_2 ) ),x_2^2 + x_5^2,0.668,0.699,0.638,2.872,7,13.658,5
12,( -0.001 * ( x_2 * x_2 ) ),-0.001*x_2^2,0.837,0.837,0.774,1.980,5,9.609,4
12,( cos( x_2 ) + cos( x_5 ) ),cos(x_2) + cos(x_5),0.663,0.696,0.631,13.658,5,13.658,5
12,( cos( ( x_5 * x_2 ) ) + cos( x_4 ) ),cos(x_4) + cos(x_2*x_5),0.634,0.651,0.585,14.551,7,14.551,7
13,( x_3 * x_3 ),x_3^2,0.832,0.843,0.846,1.087,3,8.716,2
13,log( ( ( ( x_3 * x_5 ) * x_2 ) * x_4 ) ),log(x_2*x_3*x_4*x_5),0.558,0.580,0.661,11.394,8,6.922,8
13,( ( x_3 + ( ( x_3 * x_4 ) * x_4 ) ) * x_3 ),x_3^2*(x_4^2 + 1),0.784,0.809,0.795,3.765,9,14.356,6
13,log( ( ( x_3 * x_2 ) * x_4 ) ),log(x_2*x_3*x_4),0.658,0.701,0.728,10.501,6,6.029,6
13,( x_3 * ( x_3 - -0.111 ) ),x_3*(x_3 + 0.111),0.830,0.841,0.846,1.980,5,1.980,5
14,( x_1 * x_1 ),x_1^2,0.850,0.666,0.854,1.087,3,8.716,2
14,( cos( x_2 ) * cos( ( ( x_4 * x_1 ) * x_3 ) ) ),cos(x_2)*cos(x_1*x_3*x_4),0.642,0.495,0.587,15.443,9,15.443,9
14,log( ( x_1 * ( x_2 * x_3 ) ) ),log(x_1*x_2*x_3),0.679,0.612,0.686,10.501,6,6.029,6
14,( x_1 * ( x_2 * ( x_1 * ( x_2 / 2.319 ) ) ) ),0.43122035360069*x_1^2*x_2^2,0.841,0.655,0.828,3.765,9,14.551,7
14,( cos( x_3 ) * cos( x_1 ) ),cos(x_1)*cos(x_3),0.669,0.556,0.687,13.658,5,13.658,5
14,( cos( x_2 ) * cos( ( x_1 * x_5 ) ) ),cos(x_2)*cos(x_1*x_5),0.644,0.509,0.628,14.551,7,14.551,7
14,( x_2 * ( x_1 * ( x_2 * x_1 ) ) ),x_1^2*x_2^2,0.841,0.655,0.828,2.872,7,13.658,5
15,( x_2 * x_2 ),x_2^2,0.821,0.789,0.949,1.087,3,8.716,2
15,( cos( x_1 ) + ( cos( x_5 ) + cos( ( x_3 * x_2 ) ) ) ),cos(x_1) + cos(x_5) + cos(x_2*x_3),0.472,0.443,0.558,19.493,10,23.965,10
15,log( ( ( ( x_2 * x_3 ) * x_1 ) * x_4 ) ),log(x_1*x_2*x_3*x_4),0.560,0.523,0.629,11.394,8,6.922,8
15,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.764,0.729,0.885,9.609,4,5.137,4
15,( cos( x_4 ) + ( cos( x_5 ) + cos( x_2 ) ) ),cos(x_2) + cos(x_4) + cos(x_5),0.493,0.480,0.525,18.600,8,18.600,8
15,( ( x_3 * x_1 ) * ( x_3 * x_1 ) ),x_1^2*x_3^2,0.815,0.743,0.952,2.872,7,13.658,5
15,log( ( ( x_2 * x_1 ) * x_4 ) ),log(x_1*x_2*x_4),0.663,0.619,0.753,10.501,6,6.029,6
15,( x_2 * ( 0.041 + x_2 ) ),x_2*(x_2 + 0.041),0.821,0.789,0.951,1.980,5,1.980,5
16,( x_1 * x_1 ),x_1^2,0.818,0.920,0.855,1.087,3,8.716,2
16,log( ( ( x_2 * ( ( x_1 * x_4 ) * x_5 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4*x_5),0.471,0.453,0.425,12.286,10,7.814,10
16,cos( x_1 ),cos(x_1),0.816,0.916,0.853,8.716,2,8.716,2
16,log( ( x_1 * x_4 ) ),log(x_1*x_4),0.772,0.813,0.829,9.609,4,5.137,4
16,log( ( x_1 * ( x_2 * x_4 ) ) ),log(x_1*x_2*x_4),0.669,0.636,0.690,10.501,6,6.029,6
16,log( ( ( x_2 * ( x_4 * x_1 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4),0.569,0.552,0.535,11.394,8,6.922,8
17,( x_1 * x_1 ),x_1^2,0.835,0.876,0.761,1.087,3,8.716,2
17,( ( cos( x_4 ) * cos( x_5 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_5),0.491,0.500,0.496,18.600,8,18.600,8
17,log( ( x_1 * ( ( x_3 * x_2 ) * x_4 ) ) ),log(x_1*x_2*x_3*x_4),0.561,0.644,0.501,11.394,8,6.922,8
17,cos( x_1 ),cos(x_1),0.832,0.875,0.759,8.716,2,8.716,2
17,log( ( x_2 * ( x_4 * x_3 ) ) ),log(x_2*x_3*x_4),0.667,0.757,0.604,10.501,6,6.029,6
18,( x_3 * x_3 ),x_3^2,0.837,0.936,0.711,1.087,3,8.716,2
18,log( ( sin( ( x_2 * x_1 ) ) * ( ( x_4 * x_3 ) * x_5 ) ) ),log(x_3*x_4*x_5*sin(x_1*x_2)),0.507,0.532,0.450,20.808,11,16.336,11
18,( ( ( x_2 * x_2 ) - -1.496 ) + ( x_3 * x_3 ) ),x_2^2 + x_3^2 + 1.496,0.677,0.751,0.579,3.765,9,14.551,7
18,log( ( x_2 * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4),0.676,0.697,0.587,10.501,6,6.029,6
18,( ( x_5 * x_3 ) * ( x_5 * x_3 ) ),x_3^2*x_5^2,0.829,0.911,0.705,2.872,7,13.658,5
18,( ( ( x_2 * x_2 ) - cos( ( x_3 * x_3 ) ) ) + ( x_5 * x_5 ) ),x_2^2 + x_5^2 - cos(x_3^2),0.536,0.591,0.482,13.179,12,27.121,9
18,log( ( x_3 * ( ( x_4 * x_2 ) * x_5 ) ) ),log(x_2*x_3*x_4*x_5),0.572,0.610,0.512,11.394,8,6.922,8
18,( ( ( x_2 * x_2 ) - cos( x_1 ) ) + ( x_5 * x_5 ) ),x_2^2 + x_5^2 - cos(x_1),0.563,0.607,0.481,12.286,10,18.600,8
18,( x_3 * ( x_3 - -0.07 ) ),x_3*(x_3 + 0.07),0.835,0.935,0.710,1.980,5,1.980,5
19,( x_1 * x_1 ),x_1^2,0.807,1.042,0.816,1.087,3,8.716,2
19,log( ( ( ( x_5 * x_2 ) * x_4 ) * x_1 ) ),log(x_1*x_2*x_4*x_5),0.550,0.695,0.581,11.394,8,6.922,8
19,log( ( x_2 * x_1 ) ),log(x_1*x_2),0.758,0.971,0.777,9.609,4,5.137,4
19,( ( ( x_1 * x_1 ) * x_3 ) * x_3 ),x_1^2*x_3^2,0.797,1.027,0.812,2.872,7,13.658,5
19,log( ( x_1 * ( x_4 * x_2 ) ) ),log(x_1*x_2*x_4),0.652,0.806,0.656,10.501,6,6.029,6
19,( ( -0.005 - x_1 ) * x_1 ),-x_1*(x_1 + 0.005),0.807,1.042,0.816,1.980,5,2.677,6
20,( x_2 * x_2 ),x_2^2,0.856,0.768,0.690,1.087,3,8.716,2
20,log( ( ( x_5 * x_2 ) * ( x_4 * x_1 ) ) ),log(x_1*x_2*x_4*x_5),0.576,0.538,0.530,11.394,8,6.922,8
20,( ( x_3 * ( x_2 * x_2 ) ) * x_3 ),x_2^2*x_3^2,0.852,0.737,0.684,2.872,7,13.658,5
20,log( ( x_2 * ( x_4 * x_1 ) ) ),log(x_1*x_2*x_4),0.683,0.628,0.590,10.501,6,6.029,6
21,( x_3 * x_3 ),x_3^2,0.811,0.844,1.017,1.087,3,8.716,2
21,( ( cos( x_4 ) * cos( x_2 ) ) * cos( x_3 ) ),cos(x_2)*cos(x_3)*cos(x_4),0.487,0.484,0.594,18.600,8,18.600,8
21,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.760,0.766,0.926,9.609,4,5.137,4
21,log( ( x_2 * ( x_1 * x_3 ) ) ),log(x_1*x_2*x_3),0.656,0.669,0.809,10.501,6,6.029,6
21,( cos( x_1 ) * cos( ( x_2 * x_3 ) ) ),cos(x_1)*cos(x_2*x_3),0.623,0.620,0.756,14.551,7,14.551,7
21,( ( x_1 * ( x_1 * x_3 ) ) * x_3 ),x_1^2*x_3^2,0.803,0.801,0.990,2.872,7,13.658,5
21,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.641,0.659,0.812,13.658,5,13.658,5
21,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.760,0.766,0.926,9.609,4,5.137,4
22,( x_1 * x_1 ),x_1^2,0.815,0.892,0.907,1.087,3,8.716,2
22,( log( ( ( -0.722 / x_4 ) / ( x_2 * x_3 ) ) ) - ( x_1 * x_1 ) ),-x_1^2 + log(-0.722/(x_2*x_3*x_4)),0.512,0.520,0.550,13.179,12,16.336,11
22,cos( x_1 ),cos(x_1),0.812,0.890,0.908,8.716,2,8.716,2
22,log( ( ( x_3 * x_1 ) * x_2 ) ),log(x_1*x_2*x_3),0.658,0.690,0.770,10.501,6,6.029,6
22,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.763,0.818,0.847,9.609,4,5.137,4
22,( x_1 * ( x_1 + ( 0.002 * ( x_1 * x_5 ) ) ) ),x_1^2*(0.002*x_5 + 1),0.815,0.892,0.907,3.765,9,11.199,7
22,( x_1 * ( 0.002 + x_1 ) ),x_1*(x_1 + 0.002),0.815,0.892,0.907,1.980,5,1.980,5
23,( x_1 * x_1 ),x_1^2,0.806,0.928,0.945,1.087,3,8.716,2
23,( ( cos( x_4 ) + cos( x_5 ) ) + exp( cos( x_2 ) ) ),exp(cos(x_2)) + cos(x_4) + cos(x_5),0.516,0.548,0.579,27.121,9,22.649,9
23,log( ( x_2 * ( ( x_3 * x_1 ) * x_4 ) ) ),log(x_1*x_2*x_3*x_4),0.551,0.617,0.611,11.394,8,6.922,8
23,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.753,0.837,0.869,9.609,4,5.137,4
23,log( ( x_2 * ( x_1 * x_4 ) ) ),log(x_1*x_2*x_4),0.647,0.735,0.769,10.501,6,6.029,6
23,cos( x_1 ),cos(x_1),0.804,0.923,0.941,8.716,2,8.716,2
23,( x_1 * ( x_4 * ( x_1 * x_4 ) ) ),x_1^2*x_4^2,0.806,0.927,0.940,2.872,7,13.658,5
24,( x_1 * x_1 ),x_1^2,0.824,0.919,0.804,1.087,3,8.716,2
24,log( ( ( ( ( x_2 * x_3 ) * x_1 ) * x_5 ) * x_4 ) ),log(x_1*x_2*x_3*x_4*x_5),0.466,0.527,0.390,12.286,10,7.814,10
24,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.774,0.901,0.634,9.609,4,5.137,4
24,log( ( ( x_4 * x_1 ) * x_2 ) ),log(x_1*x_2*x_4),0.672,0.738,0.563,10.501,6,6.029,6
24,log( ( ( ( x_2 * x_1 ) * x_5 ) * x_4 ) ),log(x_1*x_2*x_4*x_5),0.567,0.647,0.490,11.394,8,6.922,8
24,( x_1 * ( x_1 - -0.043 ) ),x_1*(x_1 + 0.043),0.824,0.917,0.805,1.980,5,1.980,5
25,( x_2 * x_2 ),x_2^2,0.847,0.696,0.829,1.087,3,8.716,2
25,log( ( ( x_2 * x_4 ) * ( x_5 * x_1 ) ) ),log(x_1*x_2*x_4*x_5),0.579,0.455,0.591,11.394,8,6.922,8
25,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.794,0.609,0.771,9.609,4,5.137,4
25,( ( x_2 * x_1 ) * ( x_1 * x_2 ) ),x_1^2*x_2^2,0.838,0.672,0.838,2.872,7,13.658,5
25,log( ( ( x_5 * x_4 ) * x_2 ) ),log(x_2*x_4*x_5),0.684,0.553,0.700,10.501,6,6.029,6
26,( x_1 * x_1 ),x_1^2,0.821,0.966,0.780,1.087,3,8.716,2
26,( cos( x_2 ) * cos( ( x_1 * x_3 ) ) ),cos(x_2)*cos(x_1*x_3),0.633,0.685,0.571,14.551,7,14.551,7
26,log( ( x_2 * ( x_4 * x_1 ) ) ),log(x_1*x_2*x_4),0.662,0.735,0.646,10.501,6,6.029,6
26,( ( x_2 + ( x_1 * ( x_2 * x_1 ) ) ) * ( -0.467 * x_2 ) ),-0.467*x_2^2*(x_1^2 + 1),0.780,0.858,0.744,4.657,11,15.248,8
26,( ( x_2 * ( x_2 * x_1 ) ) * x_1 ),x_1^2*x_2^2,0.815,0.909,0.780,2.872,7,13.658,5
27,( x_2 * x_2 ),x_2^2,0.837,0.759,0.853,1.087,3,8.716,2
27,( cos( x_2 ) - ( ( x_5 * ( x_5 * cos( log( -2.92 ) ) ) ) - cos( x_1 ) ) ),-x_5^2*(0.478734478572228*cosh(pi) - 0.877959736563231*I*sinh(pi)) + cos(x_1) + cos(x_2),0.516,0.442,0.515,28.906,13,31.273,18
27,log( ( ( ( x_2 * x_3 ) * x_1 ) * x_4 ) ),log(x_1*x_2*x_3*x_4),0.569,0.537,0.544,11.394,8,6.922,8
27,log( ( ( x_2 * x_1 ) * x_4 ) ),log(x_1*x_2*x_4),0.672,0.640,0.664,10.501,6,6.029,6
27,( x_2 * ( ( x_2 * x_1 ) * x_1 ) ),x_1^2*x_2^2,0.832,0.721,0.835,2.872,7,13.658,5
27,log( ( ( ( x_3 * x_2 ) * x_1 ) * x_4 ) ),log(x_1*x_2*x_3*x_4),0.569,0.537,0.544,11.394,8,6.922,8
27,( ( ( x_2 * x_1 ) * x_1 ) * x_2 ),x_1^2*x_2^2,0.832,0.721,0.835,2.872,7,13.658,5
28,( x_2 * x_2 ),x_2^2,0.817,0.757,1.015,1.087,3,8.716,2
28,( cos( ( x_2 * x_3 ) ) + cos( x_1 ) ),cos(x_1) + cos(x_2*x_3),0.617,0.593,0.765,14.551,7,14.551,7
28,log( ( ( x_2 * x_3 ) * x_4 ) ),log(x_2*x_3*x_4),0.654,0.637,0.824,10.501,6,6.029,6
29,( x_3 * x_3 ),x_3^2,0.836,0.768,0.886,1.087,3,8.716,2
29,log( ( ( ( x_1 * x_3 ) * x_4 ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.569,0.425,0.653,11.394,8,6.922,8
29,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.779,0.711,0.826,9.609,4,5.137,4
29,( ( ( x_4 * x_4 ) * x_3 ) * x_3 ),x_3^2*x_4^2,0.831,0.714,0.885,2.872,7,13.658,5
29,log( ( ( x_3 * x_4 ) * x_2 ) ),log(x_2*x_3*x_4),0.671,0.565,0.757,10.501,6,6.029,6
29,( ( ( x_3 * x_4 ) * x_3 ) * x_4 ),x_3^2*x_4^2,0.831,0.714,0.885,2.872,7,13.658,5
30,( x_2 * x_2 ),x_2^2,0.821,0.674,1.061,1.087,3,8.716,2
30,( ( ( x_1 + cos( ( x_5 * x_4 ) ) ) - exp( x_1 ) ) + cos( ( x_2 * x_2 ) ) ),x_1 - exp(x_1) + cos(x_2^2) + cos(x_4*x_5),0.553,0.467,0.720,21.277,14,28.906,13
30,log( ( ( x_2 * x_1 ) * x_4 ) ),log(x_1*x_2*x_4),0.647,0.611,0.895,10.501,6,6.029,6
30,( cos( x_2 ) + cos( ( x_4 * x_5 ) ) ),cos(x_2) + cos(x_4*x_5),0.617,0.509,0.834,14.551,7,14.551,7
30,( ( ( x_1 * ( x_2 * 0.025 ) ) * x_2 ) * x_1 ),0.025*x_1^2*x_2^2,0.816,0.656,1.031,3.765,9,14.551,7
30,( cos( ( x_1 * x_3 ) ) + cos( ( x_4 * ( x_5 * x_2 ) ) ) ),cos(x_1*x_3) + cos(x_2*x_4*x_5),0.585,0.472,0.760,16.336,11,16.336,11
30,( cos( ( x_1 * x_3 ) ) + cos( ( x_4 * x_2 ) ) ),cos(x_1*x_3) + cos(x_2*x_4),0.592,0.479,0.762,15.443,9,15.443,9
30,( x_2 * ( x_2 + 0.001 ) ),x_2*(x_2 + 0.001),0.821,0.674,1.061,1.980,5,1.980,5
30,( ( ( x_1 * x_2 ) * x_2 ) * x_1 ),x_1^2*x_2^2,0.816,0.656,1.031,2.872,7,13.658,5
31,( x_1 * x_1 ),x_1^2,0.829,0.832,0.855,1.087,3,8.716,2
31,( cos( x_1 ) * ( ( cos( x_2 ) / 4.88 ) * cos( x_3 ) ) ),0.204918032786885*cos(x_1)*cos(x_2)*cos(x_3),0.495,0.499,0.540,19.493,10,19.493,10
31,( x_1 * ( ( ( x_2 / x_1 ) * x_2 ) + x_1 ) ),x_1^2 + x_2^2,0.664,0.684,0.666,3.765,9,13.658,5
31,log( ( ( ( x_1 * x_3 ) * x_4 ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.560,0.534,0.619,11.394,8,6.922,8
31,log( ( ( x_1 * x_4 ) * x_2 ) ),log(x_1*x_2*x_4),0.663,0.647,0.725,10.501,6,6.029,6
31,( ( ( x_2 * x_1 ) * x_2 ) * x_1 ),x_1^2*x_2^2,0.820,0.828,0.824,2.872,7,13.658,5
31,( x_1 * ( 0.033 + x_1 ) ),x_1*(x_1 + 0.033),0.829,0.832,0.855,1.980,5,1.980,5
32,( x_3 * x_3 ),x_3^2,0.823,0.825,0.936,1.087,3,8.716,2
32,( cos( x_1 ) * cos( x_3 ) ),cos(x_1)*cos(x_3),0.651,0.646,0.742,13.658,5,13.658,5
32,cos( x_3 ),cos(x_3),0.819,0.823,0.935,8.716,2,8.716,2
32,log( ( x_4 * ( x_3 * x_1 ) ) ),log(x_1*x_3*x_4),0.654,0.718,0.787,10.501,6,6.029,6
32,( ( 0.004 + x_3 ) * x_3 ),x_3*(x_3 + 0.004),0.823,0.825,0.935,1.980,5,1.980,5
33,( x_1 * x_1 ),x_1^2,0.810,0.797,1.040,1.087,3,8.716,2
33,( ( exp( log( x_1 ) ) - cos( x_3 ) ) + exp( cos( cos( x_2 ) ) ) ),x_1 + exp(cos(cos(x_2))) - cos(x_3),0.501,0.501,0.629,39.692,11,27.121,9
33,log( ( x_1 * ( x_3 * x_4 ) ) ),log(x_1*x_3*x_4),0.642,0.709,0.891,10.501,6,6.029,6
33,( ( exp( log( x_2 ) ) - cos( x_3 ) ) + ( x_1 * x_1 ) ),x_1^2 + x_2 - cos(x_3),0.552,0.537,0.708,23.965,10,14.551,7
33,( cos( ( x_1 * x_4 ) ) + cos( x_3 ) ),cos(x_3) + cos(x_1*x_4),0.614,0.603,0.845,14.551,7,14.551,7
33,( x_1 * ( x_1 + ( ( x_3 * ( x_1 * ( x_3 * -0.482 ) ) ) * -0.382 ) ) ),x_1^2*(0.184124*x_3^2 + 1),0.779,0.765,1.009,5.550,13,15.248,8
33,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.637,0.634,0.847,13.658,5,13.658,5
33,( x_3 * ( x_1 * ( x_1 * x_3 ) ) ),x_1^2*x_3^2,0.798,0.768,1.064,2.872,7,13.658,5
33,log( ( x_3 * ( x_1 * x_4 ) ) ),log(x_1*x_3*x_4),0.642,0.709,0.891,10.501,6,6.029,6
34,( x_1 * x_1 ),x_1^2,0.807,0.853,1.009,1.087,3,8.716,2
34,log( ( x_1 * ( x_5 * ( ( x_4 * x_2 ) * x_3 ) ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.457,0.456,0.533,12.286,10,7.814,10
34,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.751,0.814,0.903,9.609,4,5.137,4
34,log( ( ( x_4 * x_2 ) * x_3 ) ),log(x_2*x_3*x_4),0.649,0.690,0.810,10.501,6,6.029,6
34,log( ( x_4 * ( x_1 * ( x_2 * x_3 ) ) ) ),log(x_1*x_2*x_3*x_4),0.550,0.575,0.655,11.394,8,6.922,8
35,( x_1 * x_1 ),x_1^2,0.850,0.735,0.780,1.087,3,8.716,2
35,log( ( ( x_4 * ( x_1 * x_2 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4),0.570,0.507,0.573,11.394,8,6.922,8
35,cos( x_1 ),cos(x_1),0.847,0.735,0.780,8.716,2,8.716,2
35,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.790,0.700,0.715,9.609,4,5.137,4
35,log( ( x_4 * ( x_2 * x_3 ) ) ),log(x_2*x_3*x_4),0.678,0.599,0.675,10.501,6,6.029,6
36,( x_1 * x_1 ),x_1^2,0.847,0.742,0.797,1.087,3,8.716,2
36,log( ( ( ( x_4 * x_3 ) * x_1 ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.571,0.524,0.540,11.394,8,6.922,8
36,( x_1 * ( ( x_4 * x_4 ) * x_1 ) ),x_1^2*x_4^2,0.847,0.720,0.817,2.872,7,13.658,5
36,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.786,0.712,0.733,9.609,4,5.137,4
36,log( ( ( x_1 * x_4 ) * x_2 ) ),log(x_1*x_2*x_4),0.674,0.631,0.659,10.501,6,6.029,6
37,( x_2 * x_2 ),x_2^2,0.858,0.706,0.739,1.087,3,8.716,2
37,log( ( x_4 * ( ( x_1 * x_2 ) * x_3 ) ) ),log(x_1*x_2*x_3*x_4),0.572,0.540,0.524,11.394,8,6.922,8
37,( -0.762 * ( ( x_4 * ( x_4 * x_2 ) ) * x_2 ) ),-0.762*x_2^2*x_4^2,0.855,0.693,0.724,3.765,9,14.551,7
37,log( ( x_4 * ( x_1 * x_2 ) ) ),log(x_1*x_2*x_4),0.678,0.633,0.623,10.501,6,6.029,6
37,( x_2 * ( ( x_4 * x_4 ) * x_2 ) ),x_2^2*x_4^2,0.855,0.693,0.724,2.872,7,13.658,5
37,( ( x_2 * x_2 ) * 0.004 ),0.004*x_2^2,0.858,0.706,0.739,1.980,5,9.609,4
37,( x_4 * ( ( x_4 * x_2 ) * x_2 ) ),x_2^2*x_4^2,0.855,0.693,0.724,2.872,7,13.658,5
38,( x_2 * x_2 ),x_2^2,0.840,0.737,0.850,1.087,3,8.716,2
38,( cos( x_2 ) + ( cos( x_5 ) + cos( x_4 ) ) ),cos(x_2) + cos(x_4) + cos(x_5),0.500,0.459,0.492,18.600,8,18.600,8
38,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.785,0.668,0.779,9.609,4,5.137,4
38,( ( cos( ( x_2 * x_4 ) ) + cos( ( x_5 * x_1 ) ) ) * 0.935 ),0.935*cos(x_1*x_5) + 0.935*cos(x_2*x_4),0.601,0.520,0.594,16.336,11,17.228,13
38,log( ( x_4 * ( x_2 * x_3 ) ) ),log(x_2*x_3*x_4),0.677,0.586,0.689,10.501,6,6.029,6
38,( ( ( x_2 * x_1 ) * x_1 ) * x_2 ),x_1^2*x_2^2,0.834,0.718,0.825,2.872,7,13.658,5
38,( cos( x_2 ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_1*x_5),0.634,0.551,0.665,14.551,7,14.551,7
38,( cos( ( x_2 * x_4 ) ) * cos( ( x_5 * x_1 ) ) ),cos(x_1*x_5)*cos(x_2*x_4),0.615,0.539,0.610,15.443,9,15.443,9
38,( ( 0.026 + x_2 ) * x_2 ),x_2*(x_2 + 0.026),0.840,0.736,0.850,1.980,5,1.980,5
39,( x_1 * x_1 ),x_1^2,0.858,0.780,0.673,1.087,3,8.716,2
39,log( ( ( ( x_5 * x_1 ) * x_4 ) * ( x_3 * x_2 ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.482,0.408,0.380,12.286,10,7.814,10
39,( ( x_1 + 0.033 ) * x_1 ),x_1*(x_1 + 0.033),0.858,0.780,0.674,1.980,5,1.980,5
39,log( ( ( x_2 * x_4 ) * x_3 ) ),log(x_2*x_3*x_4),0.690,0.630,0.547,10.501,6,6.029,6
39,log( ( ( x_1 * x_4 ) * ( x_3 * x_2 ) ) ),log(x_1*x_2*x_3*x_4),0.581,0.524,0.465,11.394,8,6.922,8
39,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.797,0.748,0.604,9.609,4,5.137,4
40,( x_2 * x_2 ),x_2^2,0.854,0.794,0.683,1.087,3,8.716,2
40,log( ( ( x_3 * x_5 ) * ( x_1 * x_2 ) ) ),log(x_1*x_2*x_3*x_5),0.595,0.514,0.483,11.394,8,6.922,8
40,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.790,0.732,0.676,9.609,4,5.137,4
40,( ( ( x_2 + ( x_2 * ( x_3 * x_3 ) ) ) + x_2 ) * x_2 ),x_2^2*(x_3^2 + 2),0.809,0.747,0.637,4.657,11,14.356,6
40,log( ( ( x_2 * x_5 ) * x_4 ) ),log(x_2*x_4*x_5),0.684,0.635,0.618,10.501,6,6.029,6
40,( x_2 * ( x_2 * ( x_3 * x_3 ) ) ),x_2^2*x_3^2,0.849,0.784,0.663,2.872,7,13.658,5
40,( x_2 * ( x_2 + ( x_3 * ( x_2 * x_3 ) ) ) ),x_2^2*(x_3^2 + 1),0.811,0.750,0.637,3.765,9,14.356,6
40,( x_2 * ( x_2 - -0.016 ) ),x_2*(x_2 + 0.016),0.854,0.794,0.683,1.980,5,1.980,5
41,( x_2 * x_2 ),x_2^2,0.844,0.718,0.838,1.087,3,8.716,2
41,( cos( x_4 ) * ( cos( x_2 ) * cos( x_5 ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.492,0.458,0.529,18.600,8,18.600,8
41,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.785,0.676,0.771,9.609,4,5.137,4
41,( cos( x_4 ) * cos( ( x_2 * x_1 ) ) ),cos(x_4)*cos(x_1*x_2),0.655,0.530,0.650,14.551,7,19.023,7
41,log( ( ( x_2 * x_4 ) * x_3 ) ),log(x_2*x_3*x_4),0.679,0.612,0.646,10.501,6,6.029,6
41,( x_5 * ( ( x_2 * x_2 ) * x_5 ) ),x_2^2*x_5^2,0.840,0.683,0.820,2.872,7,13.658,5
41,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,13.658,5,13.658,5
41,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,13.658,5,13.658,5
41,log( ( ( x_4 * x_2 ) * x_3 ) ),log(x_2*x_3*x_4),0.679,0.612,0.646,10.501,6,6.029,6
42,( x_3 * x_3 ),x_3^2,0.842,0.925,0.686,1.087,3,8.716,2
42,log( ( ( x_3 * ( x_5 * ( x_4 * x_2 ) ) ) * x_1 ) ),log(x_1*x_2*x_3*x_4*x_5),0.469,0.469,0.420,12.286,10,7.814,10
42,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.780,0.800,0.691,9.609,4,5.137,4
42,( x_3 * ( x_1 * ( x_1 * x_3 ) ) ),x_1^2*x_3^2,0.830,0.904,0.675,2.872,7,13.658,5
42,log( ( ( x_4 * x_3 ) * x_2 ) ),log(x_2*x_3*x_4),0.672,0.698,0.623,10.501,6,6.029,6
42,log( ( ( x_4 * ( x_5 * x_3 ) ) * x_2 ) ),log(x_2*x_3*x_4*x_5),0.569,0.610,0.542,11.394,8,6.922,8
42,( ( x_1 * ( x_1 * x_3 ) ) * x_3 ),x_1^2*x_3^2,0.830,0.904,0.675,2.872,7,13.658,5
42,( x_3 * ( -0.089 - x_3 ) ),-x_3*(x_3 + 0.089),0.840,0.923,0.686,1.980,5,2.677,6
43,( x_1 * x_1 ),x_1^2,0.816,0.990,0.795,1.087,3,8.716,2
43,( ( cos( ( x_1 * x_5 ) ) * cos( x_4 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_1*x_5),0.463,0.543,0.455,19.493,10,19.493,10
43,( ( ( x_1 * ( x_3 * x_3 ) ) + x_1 ) * x_1 ),x_1^2*(x_3^2 + 1),0.770,0.932,0.753,3.765,9,14.356,6
43,log( ( x_4 * ( x_2 * x_1 ) ) ),log(x_1*x_2*x_4),0.650,0.855,0.625,10.501,6,6.029,6
43,( ( cos( x_5 ) * cos( x_4 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_5),0.485,0.563,0.480,18.600,8,18.600,8
43,( cos( ( x_1 * ( x_3 * x_4 ) ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_3*x_4),0.612,0.750,0.567,15.443,9,15.443,9
43,( cos( x_5 ) * cos( x_2 ) ),cos(x_2)*cos(x_5),0.647,0.808,0.633,13.658,5,13.658,5
43,( ( x_1 * ( x_3 * x_3 ) ) * x_1 ),x_1^2*x_3^2,0.807,0.972,0.787,2.872,7,13.658,5
43,( cos( ( x_1 * x_5 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_5),0.619,0.755,0.583,14.551,7,14.551,7
43,( ( x_1 + 0.009 ) * x_1 ),x_1*(x_1 + 0.009),0.816,0.990,0.795,1.980,5,1.980,5
44,( x_2 * x_2 ),x_2^2,0.842,0.839,0.734,1.087,3,8.716,2
44,log( ( ( x_4 * x_3 ) * ( x_2 * x_1 ) ) ),log(x_1*x_2*x_3*x_4),0.579,0.490,0.509,11.394,8,6.922,8
44,( 0.296 * ( x_2 * ( x_2 + 0.013 ) ) ),0.296*x_2*(x_2 + 0.013),0.842,0.839,0.734,2.872,7,2.872,7
44,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.789,0.712,0.706,9.609,4,5.137,4
44,log( ( ( x_4 * x_3 ) * x_2 ) ),log(x_2*x_3*x_4),0.682,0.612,0.628,10.501,6,6.029,6
44,( ( x_2 + 0.013 ) * x_2 ),x_2*(x_2 + 0.013),0.842,0.839,0.734,1.980,5,1.980,5
45,( x_1 * x_1 ),x_1^2,0.836,0.787,0.844,1.087,3,8.716,2
45,log( ( x_2 * ( ( x_5 * x_1 ) * x_4 ) ) ),log(x_1*x_2*x_4*x_5),0.565,0.577,0.578,11.394,8,6.922,8
45,( ( ( x_4 - ( x_1 * x_1 ) ) - x_4 ) - ( x_5 * x_5 ) ),-x_1^2 - x_5^2,0.678,0.638,0.682,4.657,11,14.356,6
45,( ( ( x_2 - x_4 ) * x_4 ) - ( x_1 * x_1 ) ),-x_1^2 + x_4*(x_2 - x_4),0.799,0.765,0.795,3.765,9,12.091,9
45,( x_1 * ( ( x_2 * x_1 ) * x_2 ) ),x_1^2*x_2^2,0.826,0.777,0.827,2.872,7,13.658,5
45,( ( x_1 + 0.004 ) * x_1 ),x_1*(x_1 + 0.004),0.836,0.787,0.844,1.980,5,1.980,5
46,( x_2 * x_2 ),x_2^2,0.834,0.821,0.810,1.087,3,8.716,2
46,log( ( ( ( x_4 * x_3 ) / cos( x_1 ) ) * x_2 ) ),log(x_2*x_3*x_4/cos(x_1)),0.543,0.534,0.570,19.915,9,14.746,8
46,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.774,0.763,0.819,9.609,4,5.137,4
46,log( ( ( x_2 * x_1 ) * x_3 ) ),log(x_1*x_2*x_3),0.668,0.644,0.741,10.501,6,6.029,6
46,( cos( ( x_4 * x_2 ) ) + cos( ( x_1 * x_5 ) ) ),cos(x_1*x_5) + cos(x_2*x_4),0.597,0.575,0.568,15.443,9,15.443,9
46,( ( ( x_2 * x_1 ) * x_1 ) * x_2 ),x_1^2*x_2^2,0.826,0.795,0.806,2.872,7,13.658,5
46,( log( ( x_3 * x_1 ) ) + ( x_2 * x_2 ) ),x_2^2 + log(x_1*x_3),0.627,0.594,0.678,11.394,8,14.551,7
46,( -0.003 * ( x_2 * x_2 ) ),-0.003*x_2^2,0.834,0.821,0.810,1.980,5,9.609,4
47,( x_1 * x_1 ),x_1^2,0.833,0.903,0.754,1.087,3,8.716,2
47,exp( ( ( cos( x_2 ) + cos( x_1 ) ) + sin( cos( ( x_3 * x_5 ) ) ) ) ),exp(sin(cos(x_3*x_5)) + cos(x_1) + cos(x_2)),0.399,0.475,0.380,36.535,12,32.063,12
47,log( ( x_1 * x_3 ) ),log(x_1*x_3),0.780,0.871,0.713,9.609,4,5.137,4
47,log( ( ( x_3 * ( x_4 * x_1 ) ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.569,0.589,0.494,11.394,8,6.922,8
47,( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ),cos(x_1) + cos(x_2) + cos(x_3),0.502,0.540,0.437,18.600,8,18.600,8
47,log( ( ( x_3 * x_1 ) * x_2 ) ),log(x_1*x_2*x_3),0.671,0.739,0.622,10.501,6,6.029,6
47,exp( ( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_2) + cos(x_3)),0.447,0.505,0.406,27.121,9,22.649,9
47,( exp( ( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ) ) * 0.632 ),0.632*exp(cos(x_1) + cos(x_2) + cos(x_3)),0.447,0.505,0.406,28.014,11,23.542,11
47,( x_1 * ( ( x_2 * x_1 ) * x_2 ) ),x_1^2*x_2^2,0.827,0.881,0.715,2.872,7,13.658,5
47,( ( ( x_2 * x_1 ) * x_2 ) * x_1 ),x_1^2*x_2^2,0.827,0.881,0.715,2.872,7,13.658,5
47,( ( x_1 - -0.012 ) * x_1 ),x_1*(x_1 + 0.012),0.833,0.903,0.754,1.980,5,1.980,5
48,( x_1 * x_1 ),x_1^2,0.812,0.867,0.951,1.087,3,8.716,2
48,( exp( log( ( x_5 * ( x_1 + x_1 ) ) ) ) + log( ( x_4 * x_2 ) ) ),2*x_1*x_5 + log(x_2*x_4),0.526,0.556,0.656,24.857,12,7.619,9
48,( exp( log( ( x_5 * x_3 ) ) ) + log( ( x_4 * x_2 ) ) ),x_3*x_5 + log(x_2*x_4),0.578,0.603,0.725,23.965,10,6.922,8
48,( ( x_1 * x_1 ) + log( ( x_4 * x_2 ) ) ),x_1^2 + log(x_2*x_4),0.602,0.614,0.731,11.394,8,14.551,7
48,cos( x_1 ),cos(x_1),0.810,0.866,0.947,8.716,2,8.716,2
48,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.757,0.760,0.911,9.609,4,5.137,4
48,log( ( x_2 * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4),0.654,0.672,0.788,10.501,6,6.029,6
48,( 0.003 * ( ( x_1 * x_1 ) * 0.226 ) ),0.000678*x_1^2,0.812,0.867,0.951,2.872,7,9.609,4
48,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.757,0.760,0.911,9.609,4,5.137,4
48,( 0.003 * ( x_1 * x_1 ) ),0.003*x_1^2,0.812,0.867,0.951,1.980,5,9.609,4
49,( x_1 * x_1 ),x_1^2,0.820,0.878,0.877,1.087,3,8.716,2
49,( ( cos( ( x_3 * x_1 ) ) + cos( x_4 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_4) + cos(x_1*x_3),0.465,0.501,0.504,19.493,10,23.965,10
49,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.767,0.794,0.800,9.609,4,5.137,4
49,log( ( x_4 * ( x_3 * x_1 ) ) ),log(x_1*x_3*x_4),0.665,0.692,0.719,10.501,6,6.029,6
49,( ( cos( x_5 ) + cos( x_4 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_4) + cos(x_5),0.483,0.557,0.528,18.600,8,18.600,8
49,( cos( ( ( x_1 * x_4 ) * x_5 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_1*x_4*x_5),0.610,0.670,0.679,15.443,9,15.443,9
49,( cos( ( x_1 * x_5 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_1*x_5),0.617,0.677,0.682,14.551,7,14.551,7
49,( ( x_1 * x_1 ) * 0.008 ),0.008*x_1^2,0.820,0.878,0.877,1.980,5,9.609,4
50,( x_2 * x_2 ),x_2^2,0.842,0.793,0.774,1.087,3,8.716,2
50,log( ( ( x_3 * x_1 ) * ( x_5 * ( x_4 * x_2 ) ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.466,0.464,0.454,12.286,10,7.814,10
50,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.784,0.742,0.712,9.609,4,5.137,4
50,log( ( ( x_4 * x_1 ) * x_2 ) ),log(x_1*x_2*x_4),0.674,0.695,0.591,10.501,6,6.029,6
50,log( ( x_3 * ( x_2 * ( x_1 * x_4 ) ) ) ),log(x_1*x_2*x_3*x_4),0.568,0.589,0.498,11.394,8,6.922,8


==> vladislavleva4_False.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes
1,cos( x_3 ),cos(x_3),0.834,0.728,0.908,6.428,2
1,( cos( cos( x_5 ) ) + cos( ( cos( x_1 ) + cos( x_3 ) ) ) ),cos(cos(x_1) + cos(x_3)) + cos(cos(x_5)),0.52,0.448,0.564,28.345,10
1,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.648,0.556,0.692,18.148,6
1,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.663,0.566,0.712,12.021,5
1,( ( exp( log( sin( x_5 ) ) ) - ( exp( cos( x_2 ) ) + cos( x_1 ) ) ) - cos( x_3 ) ),-exp(cos(x_2)) + sin(x_5) - cos(x_1) - cos(x_3),0.417,0.339,0.441,40.065,14
2,cos( x_2 ),cos(x_2),0.836,0.877,0.715,6.428,2
2,exp( ( cos( x_2 ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_2)),0.643,0.736,0.557,18.148,6
2,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.781,0.842,0.678,7.417,4
2,( cos( x_2 ) + cos( x_1 ) ),cos(x_1) + cos(x_2),0.662,0.75,0.567,12.021,5
3,cos( x_2 ),cos(x_2),0.809,0.868,0.938,6.428,2
3,( ( ( ( x_1 * 1.654 ) * x_1 ) + log( x_2 ) ) + log( x_3 ) ),1.654*x_1**2 + log(x_2) + log(x_3),0.606,0.666,0.633,14.988,11
3,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.762,0.837,0.84,7.417,4
3,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.644,0.692,0.756,12.021,5
3,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.631,0.676,0.751,18.148,6
4,cos( x_2 ),cos(x_2),0.851,0.722,0.75,6.428,2
4,( ( cos( x_1 ) * cos( x_2 ) ) * cos( x_3 ) ),cos(x_1)*cos(x_2)*cos(x_3),0.509,0.438,0.49,17.614,8
4,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.659,0.588,0.57,18.148,6
4,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.799,0.669,0.712,7.417,4
4,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.669,0.624,0.625,12.021,5
4,exp( cos( x_2 ) ),exp(cos(x_2)),0.85,0.719,0.75,12.555,3
5,cos( x_2 ),cos(x_2),0.815,0.794,0.966,6.428,2
5,( ( cos( log( exp( x_1 ) ) ) + cos( x_4 ) ) - ( exp( cos( sin( cos( x_2 ) ) ) ) - cos( x_3 ) ) ),-exp(cos(sin(cos(x_2)))) + cos(x_3) + cos(x_4) + cos(log(exp(x_1))),0.343,0.36,0.385,50.796,16
5,( ( cos( x_2 ) * cos( x_4 ) ) - ( cos( cos( x_5 ) ) - cos( x_3 ) ) ),cos(x_2)*cos(x_4) + cos(x_3) - cos(cos(x_5)),0.392,0.411,0.442,29.334,12
5,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.754,0.757,0.942,7.417,4
5,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.642,0.678,0.789,12.021,5
5,( cos( x_1 ) - ( cos( cos( x_2 ) ) - cos( x_3 ) ) ),cos(x_1) + cos(x_3) - cos(cos(x_2)),0.536,0.53,0.581,23.741,9
5,( cos( x_1 ) - ( exp( cos( cos( x_2 ) ) ) - cos( x_3 ) ) ),-exp(cos(cos(x_2))) + cos(x_1) + cos(x_3),0.496,0.504,0.539,29.868,10
5,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.63,0.656,0.778,18.148,6
5,( ( cos( log( exp( x_1 ) ) ) + cos( x_4 ) ) - ( exp( log( x_2 ) ) - cos( x_3 ) ) ),-x_2 + cos(x_3) + cos(x_4) + cos(log(exp(x_1))),0.348,0.383,0.39,40.065,14
6,cos( x_1 ),cos(x_1),0.823,0.922,0.788,6.428,2
6,exp( ( cos( ( x_5 * x_3 ) ) + ( cos( x_1 ) + cos( x_2 ) ) ) ),exp(cos(x_1) + cos(x_2) + cos(x_3*x_5)),0.378,0.448,0.413,24.73,11
6,exp( ( cos( x_2 ) + ( cos( x_3 ) + cos( x_1 ) ) ) ),exp(cos(x_1) + cos(x_2) + cos(x_3)),0.443,0.481,0.464,23.741,9
6,( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ),cos(x_1) + cos(x_2) + cos(x_3),0.495,0.53,0.505,17.614,8
6,log( ( x_1 * x_2 ) ),log(x_1*x_2),0.776,0.826,0.778,7.417,4
6,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.651,0.713,0.655,12.021,5
6,exp( ( cos( x_3 ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_3)),0.635,0.685,0.645,18.148,6
6,exp( ( cos( x_1 ) + cos( x_3 ) ) ),exp(cos(x_1) + cos(x_3)),0.635,0.685,0.645,18.148,6
7,cos( x_2 ),cos(x_2),0.815,0.831,0.928,6.428,2
7,log( sin( ( ( x_4 * x_5 ) * ( x_3 * x_2 ) ) ) ),log(sin(x_2*x_3*x_4*x_5)),0.604,0.61,0.672,15.522,9
7,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.761,0.796,0.846,7.417,4
7,( cos( x_5 ) + cos( x_2 ) ),cos(x_2) + cos(x_5),0.649,0.654,0.783,12.021,5
8,cos( x_2 ),cos(x_2),0.827,0.765,0.892,6.428,2
8,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.645,0.623,0.707,18.148,6
8,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.78,0.721,0.811,7.417,4
8,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.656,0.653,0.715,12.021,5
8,exp( cos( x_2 ) ),exp(cos(x_2)),0.826,0.76,0.902,12.555,3
9,cos( x_1 ),cos(x_1),0.839,0.794,0.786,6.428,2
9,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.781,0.74,0.741,7.417,4
9,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.666,0.634,0.637,12.021,5
9,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.654,0.586,0.614,18.148,6
10,cos( x_2 ),cos(x_2),0.82,0.814,0.905,6.428,2
10,exp( ( cos( x_3 ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_3)),0.633,0.644,0.703,18.148,6
10,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.651,0.651,0.719,12.021,5
11,cos( x_2 ),cos(x_2),0.841,0.753,0.794,6.428,2
11,( ( cos( x_5 ) * log( 0.414 ) ) - ( cos( x_4 ) + cos( x_2 ) ) ),-cos(x_2) - cos(x_4) - 0.881889305156823*cos(x_5),0.505,0.475,0.453,23.207,11
11,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.79,0.696,0.71,7.417,4
11,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.67,0.599,0.618,12.021,5
11,cos( ( cos( ( x_5 * x_4 ) ) + cos( x_2 ) ) ),cos(cos(x_2) + cos(x_4*x_5)),0.607,0.559,0.546,19.137,8
11,exp( cos( x_2 ) ),exp(cos(x_2)),0.841,0.751,0.789,12.555,3
11,( cos( ( x_5 * x_4 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_4*x_5),0.64,0.579,0.583,13.01,7
11,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.654,0.591,0.605,18.148,6
12,cos( x_2 ),cos(x_2),0.834,0.835,0.77,6.428,2
12,( log( ( ( x_1 * x_2 ) * x_3 ) ) * cos( x_4 ) ),log(x_1*x_2*x_3)*cos(x_4),0.531,0.486,0.513,13.999,9
12,log( ( x_3 * x_1 ) ),log(x_1*x_3),0.785,0.783,0.761,7.417,4
12,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.662,0.682,0.634,12.021,5
12,exp( cos( x_2 ) ),exp(cos(x_2)),0.834,0.832,0.768,12.555,3
13,cos( x_3 ),cos(x_3),0.828,0.84,0.845,6.428,2
13,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.646,0.653,0.608,18.148,6
13,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.66,0.674,0.624,12.021,5
14,cos( x_1 ),cos(x_1),0.847,0.664,0.856,6.428,2
14,( cos( ( cos( x_1 ) + cos( x_2 ) ) ) + cos( cos( x_3 ) ) ),cos(cos(x_1) + cos(x_2)) + cos(cos(x_3)),0.519,0.395,0.536,28.345,10
14,( log( ( x_2 * x_3 ) ) + ( cos( x_1 ) * -3.297 ) ),log(x_2*x_3) - 3.297*cos(x_1),0.615,0.53,0.648,13.999,9
14,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.671,0.531,0.685,12.021,5
15,cos( x_2 ),cos(x_2),0.818,0.788,0.945,6.428,2
15,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.637,0.591,0.745,18.148,6
15,( cos( x_2 ) + exp( ( cos( x_1 ) * cos( x_3 ) ) ) ),exp(cos(x_1)*cos(x_3)) + cos(x_2),0.5,0.468,0.562,23.741,9
15,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.764,0.729,0.885,7.417,4
15,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.653,0.598,0.783,12.021,5
16,cos( x_1 ),cos(x_1),0.816,0.916,0.853,6.428,2
16,( cos( x_2 ) * cos( ( x_1 * x_5 ) ) ),cos(x_2)*cos(x_1*x_5),0.624,0.65,0.652,13.01,7
16,cos( ( x_3 * x_1 ) ),cos(x_1*x_3),0.778,0.869,0.811,7.417,4
16,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.646,0.736,0.673,12.021,5
16,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.633,0.715,0.652,18.148,6
17,cos( x_1 ),cos(x_1),0.832,0.875,0.759,6.428,2
17,cos( ( cos( x_1 ) + cos( ( x_2 * x_3 ) ) ) ),cos(cos(x_1) + cos(x_2*x_3)),0.6,0.64,0.536,19.137,8
17,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.659,0.741,0.591,12.021,5
17,( cos( x_2 ) * exp( log( ( cos( x_4 ) * cos( x_5 ) ) ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.483,0.497,0.494,29.868,10
17,( cos( x_1 ) + cos( ( x_2 * x_3 ) ) ),cos(x_1) + cos(x_2*x_3),0.634,0.672,0.55,13.01,7
17,cos( ( cos( x_1 ) + cos( x_2 ) ) ),cos(cos(x_1) + cos(x_2)),0.647,0.714,0.568,18.148,6
18,cos( x_3 ),cos(x_3),0.833,0.934,0.71,6.428,2
18,( cos( x_3 ) * cos( ( x_2 * x_1 ) ) ),cos(x_3)*cos(x_1*x_2),0.633,0.696,0.566,13.01,7
18,( ( cos( x_2 ) * cos( x_1 ) ) * cos( x_3 ) ),cos(x_1)*cos(x_2)*cos(x_3),0.505,0.536,0.423,17.614,8
18,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.781,0.865,0.662,7.417,4
18,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.66,0.721,0.574,12.021,5
18,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.644,0.709,0.567,18.148,6
18,cos( ( ( cos( x_2 ) * cos( x_1 ) ) + cos( x_3 ) ) ),cos(cos(x_1)*cos(x_2) + cos(x_3)),0.492,0.53,0.403,23.741,9
18,( ( cos( x_2 ) * cos( x_4 ) ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_4)*cos(x_1*x_5),0.483,0.439,0.403,18.603,10
19,cos( x_1 ),cos(x_1),0.805,1.04,0.814,6.428,2
19,( exp( cos( x_1 ) ) * ( cos( x_3 ) + cos( x_2 ) ) ),(cos(x_2) + cos(x_3))*exp(cos(x_1)),0.462,0.574,0.431,23.741,9
19,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.627,0.798,0.619,18.148,6
19,( cos( x_5 ) * ( cos( x_2 ) * cos( x_1 ) ) ),cos(x_1)*cos(x_2)*cos(x_5),0.49,0.595,0.502,17.614,8
19,log( ( x_1 * x_2 ) ),log(x_1*x_2),0.758,0.971,0.777,7.417,4
19,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.64,0.82,0.637,12.021,5
20,cos( x_2 ),cos(x_2),0.853,0.767,0.689,6.428,2
20,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.679,0.607,0.566,12.021,5
21,cos( x_3 ),cos(x_3),0.807,0.839,1.014,6.428,2
21,log( ( ( x_1 / cos( x_5 ) ) * ( x_4 * x_2 ) ) ),log(x_1*x_2*x_4/cos(x_5)),0.532,0.512,0.685,15.522,9
21,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.76,0.766,0.926,7.417,4
21,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.642,0.637,0.803,12.021,5
21,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.628,0.622,0.784,18.148,6
21,exp( cos( x_3 ) ),exp(cos(x_3)),0.806,0.832,1.011,12.555,3
22,cos( x_1 ),cos(x_1),0.812,0.89,0.908,6.428,2
22,( cos( x_2 ) - exp( ( log( x_3 ) + log( x_1 ) ) ) ),-x_1*x_3 + cos(x_2),0.599,0.656,0.673,23.741,9
22,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.644,0.705,0.749,12.021,5
22,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.763,0.818,0.847,7.417,4
22,( cos( ( x_1 * x_3 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_3),0.619,0.682,0.688,13.01,7
23,cos( x_1 ),cos(x_1),0.804,0.923,0.941,6.428,2
23,( ( ( cos( exp( cos( x_2 ) ) ) - cos( x_1 ) ) * ( cos( x_1 ) + cos( x_3 ) ) ) * cos( x_5 ) ),-(cos(x_1) + cos(x_3))*(cos(x_1) - cos(exp(cos(x_2))))*cos(x_5),0.33,0.351,0.351,41.054,16
23,( ( cos( x_1 ) * ( cos( x_2 ) * cos( x_3 ) ) ) * cos( x_5 ) ),cos(x_1)*cos(x_2)*cos(x_3)*cos(x_5),0.343,0.383,0.349,23.207,11
23,( cos( x_1 ) * ( cos( x_4 ) * cos( x_2 ) ) ),cos(x_1)*cos(x_2)*cos(x_4),0.488,0.543,0.564,17.614,8
23,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.753,0.837,0.869,7.417,4
23,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.63,0.704,0.687,18.148,6
23,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.642,0.739,0.728,12.021,5
24,cos( x_1 ),cos(x_1),0.822,0.913,0.803,6.428,2
24,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.774,0.901,0.634,7.417,4
24,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.637,0.699,0.636,18.148,6
24,( cos( x_5 ) + ( cos( x_2 ) + cos( x_1 ) ) ),cos(x_1) + cos(x_2) + cos(x_5),0.497,0.575,0.472,17.614,8
24,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.652,0.721,0.64,12.021,5
24,cos( ( cos( x_2 ) + ( cos( x_1 ) * cos( x_5 ) ) ) ),cos(cos(x_1)*cos(x_5) + cos(x_2)),0.482,0.552,0.466,23.741,9
24,( cos( x_4 ) + ( cos( x_2 ) + ( cos( x_3 ) * cos( x_1 ) ) ) ),cos(x_1)*cos(x_3) + cos(x_2) + cos(x_4),0.375,0.399,0.327,23.207,11
25,cos( x_2 ),cos(x_2),0.844,0.697,0.826,6.428,2
25,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.653,0.535,0.677,18.148,6
25,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.794,0.609,0.771,7.417,4
25,( cos( x_3 ) * cos( x_1 ) ),cos(x_1)*cos(x_3),0.668,0.549,0.701,12.021,5
26,cos( x_1 ),cos(x_1),0.819,0.963,0.777,6.428,2
26,cos( ( cos( ( x_3 * x_4 ) ) * ( cos( x_1 ) + cos( x_2 ) ) ) ),cos((cos(x_1) + cos(x_2))*cos(x_3*x_4)),0.447,0.461,0.422,24.73,11
26,( cos( x_5 ) * ( cos( x_4 ) * cos( x_2 ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.487,0.528,0.502,17.614,8
26,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.764,0.862,0.758,7.417,4
26,( cos( x_2 ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_1*x_5),0.631,0.666,0.574,13.01,7
26,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.655,0.747,0.591,12.021,5
26,( cos( ( x_3 * x_4 ) ) * ( cos( x_1 ) * cos( x_2 ) ) ),cos(x_1)*cos(x_2)*cos(x_3*x_4),0.484,0.518,0.443,18.603,10
26,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.642,0.728,0.568,18.148,6
27,cos( x_2 ),cos(x_2),0.834,0.756,0.85,6.428,2
27,cos( ( cos( x_1 ) + cos( x_2 ) ) ),cos(cos(x_1) + cos(x_2)),0.65,0.61,0.651,18.148,6
27,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.78,0.727,0.77,7.417,4
27,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.664,0.631,0.662,12.021,5
27,exp( cos( x_2 ) ),exp(cos(x_2)),0.833,0.755,0.85,12.555,3
28,cos( x_2 ),cos(x_2),0.814,0.757,1.01,6.428,2
28,exp( ( ( cos( x_2 ) + cos( x_3 ) ) + sin( cos( x_1 ) ) ) ),exp(sin(cos(x_1)) + cos(x_2) + cos(x_3)),0.446,0.419,0.53,29.868,10
28,( cos( x_4 ) * ( cos( x_2 ) * cos( x_5 ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.483,0.478,0.581,17.614,8
28,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.631,0.627,0.757,18.148,6
28,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.644,0.639,0.785,12.021,5
29,cos( x_3 ),cos(x_3),0.832,0.769,0.884,6.428,2
29,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.65,0.561,0.67,18.148,6
29,( cos( x_4 ) + ( cos( x_3 ) + cos( x_2 ) ) ),cos(x_2) + cos(x_3) + cos(x_4),0.504,0.437,0.571,17.614,8
29,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.779,0.711,0.826,7.417,4
29,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.665,0.564,0.691,12.021,5
30,cos( x_2 ),cos(x_2),0.818,0.672,1.061,6.428,2
30,( ( log( ( x_1 * x_4 ) ) + cos( cos( x_3 ) ) ) + ( sin( log( x_2 ) ) + ( ( x_5 * x_5 ) + cos( cos( x_2 ) ) ) ) ),x_5**2 + log(x_1*x_4) + sin(log(x_2)) + cos(cos(x_2)) + cos(cos(x_3)),0.442,0.39,0.595,41.509,20
30,( ( log( ( x_1 * x_4 ) ) - cos( x_2 ) ) + ( cos( cos( x_3 ) ) * ( ( x_5 * x_5 ) + x_5 ) ) ),x_5*(x_5 + 1)*cos(cos(x_3)) + log(x_1*x_4) - cos(x_2),0.581,0.54,0.784,27.697,17
30,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.649,0.569,0.837,12.021,5
30,( ( log( ( x_1 * x_4 ) ) / cos( cos( x_2 ) ) ) + ( sin( log( x_2 ) ) + ( ( x_5 * x_5 ) + cos( x_1 ) ) ) ),x_5**2 + log(x_1*x_4)/cos(cos(x_2)) + sin(log(x_2)) + cos(x_1),0.513,0.465,0.723,36.905,19
30,( ( log( ( x_1 * x_4 ) ) - cos( x_2 ) ) + ( cos( cos( x_3 ) ) * ( ( x_5 * x_5 ) + cos( x_2 ) ) ) ),(x_5**2 + cos(x_2))*cos(cos(x_3)) + log(x_1*x_4) - cos(x_2),0.545,0.489,0.726,32.301,18
30,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.636,0.552,0.834,18.148,6
31,cos( x_1 ),cos(x_1),0.826,0.831,0.851,6.428,2
31,( ( cos( x_2 ) * cos( x_1 ) ) * cos( x_3 ) ),cos(x_1)*cos(x_2)*cos(x_3),0.495,0.499,0.54,17.614,8
31,cos( ( cos( x_2 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_2)),0.643,0.662,0.648,18.148,6
31,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.773,0.738,0.807,7.417,4
31,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.656,0.676,0.675,12.021,5
31,exp( cos( x_3 ) ),exp(cos(x_3)),0.825,0.821,0.868,12.555,3
32,cos( x_3 ),cos(x_3),0.819,0.823,0.935,6.428,2
32,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.633,0.631,0.731,18.148,6
32,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.647,0.65,0.749,12.021,5
32,exp( cos( x_3 ) ),exp(cos(x_3)),0.816,0.822,0.939,12.555,3
33,cos( x_3 ),cos(x_3),0.806,0.777,1.084,6.428,2
33,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.622,0.628,0.822,18.148,6
33,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.637,0.634,0.847,12.021,5
34,cos( x_1 ),cos(x_1),0.805,0.849,1.006,6.428,2
34,( cos( x_1 ) * ( cos( ( x_1 * x_5 ) ) * cos( x_3 ) ) ),cos(x_1)*cos(x_3)*cos(x_1*x_5),0.592,0.591,0.71,18.603,10
34,( cos( x_1 ) * cos( x_3 ) ),cos(x_1)*cos(x_3),0.644,0.654,0.789,12.021,5
34,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.751,0.814,0.903,7.417,4
34,( cos( ( x_1 * x_5 ) ) * cos( x_3 ) ),cos(x_3)*cos(x_1*x_5),0.622,0.646,0.769,13.01,7
35,cos( x_1 ),cos(x_1),0.847,0.735,0.78,6.428,2
35,( exp( log( ( x_4 * x_3 ) ) ) - exp( cos( x_1 ) ) ),x_3*x_4 - exp(cos(x_1)),0.613,0.531,0.557,23.741,9
35,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.79,0.7,0.715,7.417,4
35,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.674,0.588,0.624,12.021,5
35,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.658,0.574,0.594,18.148,6
35,( exp( log( ( x_4 * x_2 ) ) ) - cos( x_1 ) ),x_2*x_4 - cos(x_1),0.628,0.556,0.57,19.137,8
36,cos( x_1 ),cos(x_1),0.844,0.745,0.794,6.428,2
36,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.786,0.712,0.733,7.417,4
36,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.67,0.573,0.648,12.021,5
37,cos( x_2 ),cos(x_2),0.854,0.706,0.738,6.428,2
37,exp( ( cos( x_1 ) + cos( x_2 ) ) ),exp(cos(x_1) + cos(x_2)),0.661,0.586,0.564,18.148,6
37,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.794,0.694,0.686,7.417,4
37,( cos( x_1 ) + cos( x_2 ) ),cos(x_1) + cos(x_2),0.681,0.586,0.579,12.021,5
38,cos( x_2 ),cos(x_2),0.837,0.732,0.845,6.428,2
38,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.654,0.576,0.682,18.148,6
38,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.785,0.668,0.779,7.417,4
38,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.665,0.598,0.68,12.021,5
39,cos( x_2 ),cos(x_2),0.855,0.805,0.633,6.428,2
39,( ( cos( x_2 ) * ( cos( x_1 ) * cos( x_3 ) ) ) - cos( cos( x_4 ) ) ),cos(x_1)*cos(x_2)*cos(x_3) - cos(cos(x_4)),0.354,0.396,0.333,29.334,12
39,exp( ( cos( x_4 ) + cos( x_2 ) ) ),exp(cos(x_2) + cos(x_4)),0.656,0.682,0.514,18.148,6
39,( cos( x_4 ) + ( cos( x_5 ) + cos( x_2 ) ) ),cos(x_2) + cos(x_4) + cos(x_5),0.506,0.517,0.389,17.614,8
39,cos( ( cos( x_2 ) + ( cos( x_4 ) * cos( x_1 ) ) ) ),cos(cos(x_1)*cos(x_4) + cos(x_2)),0.495,0.514,0.396,23.741,9
39,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.797,0.748,0.604,7.417,4
39,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.674,0.691,0.519,12.021,5
39,exp( cos( x_2 ) ),exp(cos(x_2)),0.854,0.803,0.636,12.555,3
40,cos( x_2 ),cos(x_2),0.851,0.79,0.681,6.428,2
40,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.662,0.604,0.595,18.148,6
40,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.79,0.732,0.676,7.417,4
40,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.674,0.629,0.597,12.021,5
40,exp( cos( x_2 ) ),exp(cos(x_2)),0.851,0.786,0.68,12.555,3
41,cos( x_2 ),cos(x_2),0.841,0.719,0.832,6.428,2
41,cos( ( sin( ( ( cos( x_1 ) + cos( x_2 ) ) * sin( cos( x_3 ) ) ) ) + cos( x_4 ) ) ),cos(sin((cos(x_1) + cos(x_2))*sin(cos(x_3))) + cos(x_4)),0.42,0.35,0.416,41.588,14
41,( cos( ( x_1 * x_5 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_5),0.638,0.551,0.64,13.01,7
41,( cos( x_1 ) + ( cos( x_3 ) + cos( x_2 ) ) ),cos(x_1) + cos(x_2) + cos(x_3),0.508,0.413,0.517,17.614,8
41,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.785,0.676,0.771,7.417,4
41,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,12.021,5
41,( cos( x_1 ) + ( cos( ( x_3 * x_4 ) ) + cos( x_2 ) ) ),cos(x_1) + cos(x_2) + cos(x_3*x_4),0.482,0.38,0.479,18.603,10
41,cos( ( cos( x_2 ) + cos( x_4 ) ) ),cos(cos(x_2) + cos(x_4)),0.653,0.562,0.688,18.148,6
41,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,12.021,5
42,cos( x_3 ),cos(x_3),0.838,0.926,0.682,6.428,2
42,cos( ( cos( x_3 ) + cos( x_1 ) ) ),cos(cos(x_1) + cos(x_3)),0.651,0.706,0.512,18.148,6
42,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.78,0.8,0.691,7.417,4
42,( cos( x_3 ) + cos( x_1 ) ),cos(x_1) + cos(x_3),0.666,0.726,0.522,12.021,5
43,cos( x_1 ),cos(x_1),0.814,0.987,0.794,6.428,2
43,log( ( cos( x_5 ) / ( x_2 * ( x_4 * x_1 ) ) ) ),log(cos(x_5)/(x_1*x_2*x_4)),0.529,0.706,0.511,15.522,9
43,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.752,0.986,0.729,7.417,4
43,( cos( x_5 ) * cos( x_2 ) ),cos(x_2)*cos(x_5),0.647,0.808,0.633,12.021,5
44,cos( x_2 ),cos(x_2),0.838,0.84,0.733,6.428,2
44,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.789,0.712,0.706,7.417,4
44,( cos( x_2 ) + cos( x_5 ) ),cos(x_2) + cos(x_5),0.67,0.668,0.604,12.021,5
45,cos( x_2 ),cos(x_2),0.833,0.779,0.835,6.428,2
45,cos( ( cos( x_1 ) + cos( x_2 ) ) ),cos(cos(x_1) + cos(x_2)),0.644,0.62,0.688,18.148,6
45,( cos( x_5 ) + ( cos( x_2 ) + cos( x_1 ) ) ),cos(x_1) + cos(x_2) + cos(x_5),0.504,0.479,0.507,17.614,8
45,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.771,0.767,0.798,7.417,4
45,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.658,0.634,0.703,12.021,5
46,cos( x_2 ),cos(x_2),0.831,0.82,0.807,6.428,2
46,( cos( x_1 ) * ( cos( x_3 ) * cos( x_2 ) ) ),cos(x_1)*cos(x_2)*cos(x_3),0.495,0.49,0.55,17.614,8
46,log( ( x_2 * ( x_3 / cos( x_1 ) ) ) ),log(x_2*x_3/cos(x_1)),0.645,0.645,0.709,14.533,7
46,( cos( x_1 ) * cos( x_2 ) ),cos(x_1)*cos(x_2),0.659,0.656,0.677,12.021,5
46,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.774,0.763,0.819,7.417,4
46,log( ( x_3 * ( x_2 / cos( x_1 ) ) ) ),log(x_2*x_3/cos(x_1)),0.645,0.645,0.709,14.533,7
47,cos( x_1 ),cos(x_1),0.829,0.904,0.755,6.428,2
47,cos( ( cos( x_1 ) + cos( x_3 ) ) ),cos(cos(x_1) + cos(x_3)),0.643,0.7,0.588,18.148,6
47,log( ( x_3 * x_1 ) ),log(x_1*x_3),0.78,0.871,0.713,7.417,4
47,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.659,0.712,0.595,12.021,5
48,cos( x_1 ),cos(x_1),0.81,0.866,0.947,6.428,2
48,( cos( ( x_3 * x_2 ) ) * cos( x_1 ) ),cos(x_1)*cos(x_2*x_3),0.622,0.645,0.738,13.01,7
48,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.757,0.76,0.911,7.417,4
48,( cos( x_2 ) * cos( x_1 ) ),cos(x_1)*cos(x_2),0.647,0.694,0.732,12.021,5
49,cos( x_1 ),cos(x_1),0.818,0.874,0.872,6.428,2
49,( log( ( x_3 * x_4 ) ) + ( log( x_2 ) + log( x_1 ) ) ),log(x_1) + log(x_2) + log(x_3*x_4),0.567,0.549,0.549,18.603,10
49,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.767,0.794,0.8,7.417,4
49,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.648,0.706,0.726,12.021,5
49,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.636,0.693,0.709,18.148,6
50,cos( x_2 ),cos(x_2),0.839,0.791,0.77,6.428,2
50,cos( ( cos( x_2 ) + cos( x_5 ) ) ),cos(cos(x_2) + cos(x_5)),0.656,0.604,0.64,18.148,6
50,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.784,0.742,0.712,7.417,4
50,( cos( x_2 ) * cos( x_5 ) ),cos(x_2)*cos(x_5),0.667,0.619,0.655,12.021,5


==> vladislavleva4_True.txt <==
num_run,formula,formula_simplified,mse_train,mse_validation,mse_test,phi,n_nodes
1,( x_3 * x_3 ),x_3**2,0.839,0.727,0.911,1.087,3
1,log( ( ( x_2 * ( x_3 * x_4 ) ) * x_1 ) ),log(x_1*x_2*x_3*x_4),0.568,0.497,0.595,11.394,8
1,log( ( ( x_2 * x_4 ) * x_1 ) ),log(x_1*x_2*x_4),0.668,0.626,0.705,10.501,6
1,( x_3 * ( -0.004 - x_3 ) ),-x_3*(x_3 + 0.004),0.838,0.727,0.911,1.98,5
2,( x_2 * x_2 ),x_2**2,0.839,0.878,0.713,1.087,3
2,( exp( ( cos( ( x_4 * x_3 ) ) * cos( x_2 ) ) ) + cos( x_1 ) ),exp(cos(x_2)*cos(x_3*x_4)) + cos(x_1),0.442,0.53,0.366,28.014,11
2,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) + ( x_2 * x_2 ) ) ),x_1**2 + x_2**2 + x_3**2,0.512,0.568,0.418,4.657,11
2,( ( x_1 * x_1 ) + ( x_2 * x_2 ) ),x_1**2 + x_2**2,0.668,0.753,0.568,2.872,7
3,( x_2 * x_2 ),x_2**2,0.811,0.871,0.944,1.087,3
3,log( ( x_5 * ( ( x_2 * ( x_3 * x_1 ) ) * x_4 ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.463,0.49,0.455,12.286,10
3,log( ( x_5 * ( ( x_1 * x_2 ) * x_4 ) ) ),log(x_1*x_2*x_4*x_5),0.565,0.608,0.547,11.394,8
3,( x_2 * ( 0.031 + x_2 ) ),x_2*(x_2 + 0.031),0.811,0.87,0.944,1.98,5
3,( ( x_2 * x_2 ) + ( x_4 * x_4 ) ),x_2**2 + x_4**2,0.65,0.7,0.784,2.872,7
4,( x_2 * x_2 ),x_2**2,0.854,0.726,0.752,1.087,3
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - cos( ( x_5 * ( x_2 + x_2 ) ) ) ) ),x_1**2 + x_3**2 - cos(2*x_2*x_5),0.505,0.445,0.463,14.071,14
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - cos( x_2 ) ) ),x_1**2 + x_3**2 - cos(x_2),0.573,0.495,0.497,12.286,10
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - -1.714 ) ),x_1**2 + x_3**2 + 1.714,0.682,0.599,0.586,3.765,9
4,( ( x_2 * x_2 ) + ( x_4 * x_4 ) ),x_2**2 + x_4**2,0.683,0.602,0.622,2.872,7
4,( ( x_3 * x_3 ) + ( ( x_1 * x_1 ) - cos( ( x_2 * x_4 ) ) ) ),x_1**2 + x_3**2 - cos(x_2*x_4),0.53,0.457,0.468,13.179,12
5,( x_2 * x_2 ),x_2**2,0.818,0.793,0.971,1.087,3
5,log( ( x_4 * ( x_1 * ( x_3 * x_2 ) ) ) ),log(x_1*x_2*x_3*x_4),0.552,0.55,0.666,11.394,8
5,( x_2 * ( x_2 + ( x_1 * ( x_1 / x_2 ) ) ) ),x_1**2 + x_2**2,0.653,0.675,0.766,3.765,9
5,( ( x_2 + 0.013 ) * x_2 ),x_2*(x_2 + 0.013),0.818,0.793,0.971,1.98,5
6,( x_1 * x_1 ),x_1**2,0.826,0.921,0.788,1.087,3
6,( ( ( x_5 * x_5 ) + ( x_2 * x_2 ) ) - cos( ( ( x_1 + x_1 ) * x_3 ) ) ),x_2**2 + x_5**2 - cos(2*x_1*x_3),0.497,0.554,0.493,14.071,14
6,( ( x_1 * x_1 ) + ( x_2 * x_2 ) ),x_1**2 + x_2**2,0.661,0.724,0.649,2.872,7
6,log( ( ( x_4 * x_2 ) * ( x_1 * x_5 ) ) ),log(x_1*x_2*x_4*x_5),0.566,0.608,0.541,11.394,8
6,( ( ( x_1 * x_1 ) + ( x_2 * x_2 ) ) - cos( x_3 ) ),x_1**2 + x_2**2 - cos(x_3),0.553,0.599,0.552,12.286,10
6,( ( ( x_5 * x_5 ) + ( x_2 * x_2 ) ) - cos( ( 1.737 * x_1 ) ) ),x_2**2 + x_5**2 - cos(1.737*x_1),0.509,0.576,0.505,13.179,12
7,( x_2 * x_2 ),x_2**2,0.818,0.832,0.929,1.087,3
7,( ( cos( x_5 ) * cos( x_4 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_5),0.478,0.481,0.616,18.6,8
7,( ( x_2 * ( x_1 * x_1 ) ) * x_2 ),x_1**2*x_2**2,0.814,0.817,0.88,2.872,7
7,( ( -0.753 + ( x_5 * x_5 ) ) + ( x_2 * x_2 ) ),x_2**2 + x_5**2 - 0.753,0.655,0.659,0.782,3.765,9
7,( 0.485 * ( ( -0.753 + ( x_5 * x_5 ) ) + ( x_2 * x_2 ) ) ),0.485*x_2**2 + 0.485*x_5**2 - 0.365205,0.655,0.659,0.782,4.657,11
7,( cos( x_4 ) * cos( ( x_2 * x_5 ) ) ),cos(x_4)*cos(x_2*x_5),0.625,0.63,0.73,14.551,7
8,( x_2 * x_2 ),x_2**2,0.831,0.769,0.89,1.087,3
8,log( ( x_4 * ( x_3 * x_2 ) ) ),log(x_2*x_3*x_4),0.676,0.607,0.677,10.501,6
8,cos( x_2 ),cos(x_2),0.827,0.765,0.892,8.716,2
8,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.78,0.721,0.811,9.609,4
9,( x_5 * x_5 ),x_5**2,0.841,0.826,0.814,1.087,3
9,log( ( ( x_2 / cos( x_1 ) ) * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4/cos(x_1)),0.549,0.562,0.494,19.915,9
9,log( ( x_2 * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4),0.676,0.682,0.607,10.501,6
9,cos( x_1 ),cos(x_1),0.839,0.794,0.786,8.716,2
9,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.781,0.74,0.741,9.609,4
9,( cos( x_2 ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_1*x_5),0.636,0.606,0.594,14.551,7
9,( ( x_5 * ( x_5 + 0.099 ) ) * -0.293 ),-0.293*x_5*(x_5 + 0.099),0.84,0.825,0.811,2.872,7
9,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.666,0.634,0.637,13.658,5
9,( ( x_5 + 0.099 ) * x_5 ),x_5*(x_5 + 0.099),0.84,0.825,0.811,1.98,5
10,( x_2 * x_2 ),x_2**2,0.823,0.817,0.907,1.087,3
10,log( ( ( x_4 * ( x_5 * ( x_2 * x_1 ) ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4*x_5),0.457,0.467,0.519,12.286,10
10,log( ( ( x_4 * ( x_1 * x_2 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4),0.555,0.578,0.616,11.394,8
10,( x_2 * ( ( x_2 * ( 4.457 * x_5 ) ) * x_5 ) ),4.457*x_2**2*x_5**2,0.817,0.813,0.875,3.765,9
10,log( ( ( x_2 * x_3 ) * x_4 ) ),log(x_2*x_3*x_4),0.655,0.725,0.732,10.501,6
10,( ( x_2 * -0.002 ) * x_2 ),-0.002*x_2**2,0.823,0.817,0.907,1.98,5
11,( x_2 * x_2 ),x_2**2,0.844,0.755,0.798,1.087,3
11,log( ( ( x_4 * x_1 ) * ( x_3 * x_2 ) ) ),log(x_1*x_2*x_3*x_4),0.583,0.464,0.509,11.394,8
11,( x_2 * ( x_2 * ( x_4 * x_4 ) ) ),x_2**2*x_4**2,0.844,0.718,0.79,2.872,7
11,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.79,0.696,0.71,9.609,4
11,log( ( ( x_4 * x_1 ) * x_2 ) ),log(x_1*x_2*x_4),0.686,0.556,0.631,10.501,6
12,( x_2 * x_2 ),x_2**2,0.837,0.837,0.774,1.087,3
12,cos( ( cos( ( x_2 * x_4 ) ) + cos( x_5 ) ) ),cos(cos(x_5) + cos(x_2*x_4)),0.599,0.62,0.571,23.072,8
12,( ( x_5 * x_5 ) + ( x_2 * x_2 ) ),x_2**2 + x_5**2,0.668,0.699,0.638,2.872,7
12,( -0.001 * ( x_2 * x_2 ) ),-0.001*x_2**2,0.837,0.837,0.774,1.98,5
12,( cos( x_2 ) + cos( x_5 ) ),cos(x_2) + cos(x_5),0.663,0.696,0.631,13.658,5
12,( cos( ( x_5 * x_2 ) ) + cos( x_4 ) ),cos(x_4) + cos(x_2*x_5),0.634,0.651,0.585,14.551,7
13,( x_3 * x_3 ),x_3**2,0.832,0.843,0.846,1.087,3
13,log( ( ( ( x_3 * x_5 ) * x_2 ) * x_4 ) ),log(x_2*x_3*x_4*x_5),0.558,0.58,0.661,11.394,8
13,( ( x_3 + ( ( x_3 * x_4 ) * x_4 ) ) * x_3 ),x_3**2*(x_4**2 + 1),0.784,0.809,0.795,3.765,9
13,log( ( ( x_3 * x_2 ) * x_4 ) ),log(x_2*x_3*x_4),0.658,0.701,0.728,10.501,6
13,( x_3 * ( x_3 - -0.111 ) ),x_3*(x_3 + 0.111),0.83,0.841,0.846,1.98,5
14,( x_1 * x_1 ),x_1**2,0.85,0.666,0.854,1.087,3
14,( cos( x_2 ) * cos( ( ( x_4 * x_1 ) * x_3 ) ) ),cos(x_2)*cos(x_1*x_3*x_4),0.642,0.495,0.587,15.443,9
14,log( ( x_1 * ( x_2 * x_3 ) ) ),log(x_1*x_2*x_3),0.679,0.612,0.686,10.501,6
14,( x_1 * ( x_2 * ( x_1 * ( x_2 / 2.319 ) ) ) ),0.43122035360069*x_1**2*x_2**2,0.841,0.655,0.828,3.765,9
14,( cos( x_3 ) * cos( x_1 ) ),cos(x_1)*cos(x_3),0.669,0.556,0.687,13.658,5
14,( cos( x_2 ) * cos( ( x_1 * x_5 ) ) ),cos(x_2)*cos(x_1*x_5),0.644,0.509,0.628,14.551,7
14,( x_2 * ( x_1 * ( x_2 * x_1 ) ) ),x_1**2*x_2**2,0.841,0.655,0.828,2.872,7
15,( x_2 * x_2 ),x_2**2,0.821,0.789,0.949,1.087,3
15,( cos( x_1 ) + ( cos( x_5 ) + cos( ( x_3 * x_2 ) ) ) ),cos(x_1) + cos(x_5) + cos(x_2*x_3),0.472,0.443,0.558,19.493,10
15,log( ( ( ( x_2 * x_3 ) * x_1 ) * x_4 ) ),log(x_1*x_2*x_3*x_4),0.56,0.523,0.629,11.394,8
15,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.764,0.729,0.885,9.609,4
15,( cos( x_4 ) + ( cos( x_5 ) + cos( x_2 ) ) ),cos(x_2) + cos(x_4) + cos(x_5),0.493,0.48,0.525,18.6,8
15,( ( x_3 * x_1 ) * ( x_3 * x_1 ) ),x_1**2*x_3**2,0.815,0.743,0.952,2.872,7
15,log( ( ( x_2 * x_1 ) * x_4 ) ),log(x_1*x_2*x_4),0.663,0.619,0.753,10.501,6
15,( x_2 * ( 0.041 + x_2 ) ),x_2*(x_2 + 0.041),0.821,0.789,0.951,1.98,5
16,( x_1 * x_1 ),x_1**2,0.818,0.92,0.855,1.087,3
16,log( ( ( x_2 * ( ( x_1 * x_4 ) * x_5 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4*x_5),0.471,0.453,0.425,12.286,10
16,cos( x_1 ),cos(x_1),0.816,0.916,0.853,8.716,2
16,log( ( x_1 * x_4 ) ),log(x_1*x_4),0.772,0.813,0.829,9.609,4
16,log( ( x_1 * ( x_2 * x_4 ) ) ),log(x_1*x_2*x_4),0.669,0.636,0.69,10.501,6
16,log( ( ( x_2 * ( x_4 * x_1 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4),0.569,0.552,0.535,11.394,8
17,( x_1 * x_1 ),x_1**2,0.835,0.876,0.761,1.087,3
17,( ( cos( x_4 ) * cos( x_5 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_5),0.491,0.5,0.496,18.6,8
17,log( ( x_1 * ( ( x_3 * x_2 ) * x_4 ) ) ),log(x_1*x_2*x_3*x_4),0.561,0.644,0.501,11.394,8
17,cos( x_1 ),cos(x_1),0.832,0.875,0.759,8.716,2
17,log( ( x_2 * ( x_4 * x_3 ) ) ),log(x_2*x_3*x_4),0.667,0.757,0.604,10.501,6
18,( x_3 * x_3 ),x_3**2,0.837,0.936,0.711,1.087,3
18,log( ( sin( ( x_2 * x_1 ) ) * ( ( x_4 * x_3 ) * x_5 ) ) ),log(x_3*x_4*x_5*sin(x_1*x_2)),0.507,0.532,0.45,20.808,11
18,( ( ( x_2 * x_2 ) - -1.496 ) + ( x_3 * x_3 ) ),x_2**2 + x_3**2 + 1.496,0.677,0.751,0.579,3.765,9
18,log( ( x_2 * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4),0.676,0.697,0.587,10.501,6
18,( ( x_5 * x_3 ) * ( x_5 * x_3 ) ),x_3**2*x_5**2,0.829,0.911,0.705,2.872,7
18,( ( ( x_2 * x_2 ) - cos( ( x_3 * x_3 ) ) ) + ( x_5 * x_5 ) ),x_2**2 + x_5**2 - cos(x_3**2),0.536,0.591,0.482,13.179,12
18,log( ( x_3 * ( ( x_4 * x_2 ) * x_5 ) ) ),log(x_2*x_3*x_4*x_5),0.572,0.61,0.512,11.394,8
18,( ( ( x_2 * x_2 ) - cos( x_1 ) ) + ( x_5 * x_5 ) ),x_2**2 + x_5**2 - cos(x_1),0.563,0.607,0.481,12.286,10
18,( x_3 * ( x_3 - -0.07 ) ),x_3*(x_3 + 0.07),0.835,0.935,0.71,1.98,5
19,( x_1 * x_1 ),x_1**2,0.807,1.042,0.816,1.087,3
19,log( ( ( ( x_5 * x_2 ) * x_4 ) * x_1 ) ),log(x_1*x_2*x_4*x_5),0.55,0.695,0.581,11.394,8
19,log( ( x_2 * x_1 ) ),log(x_1*x_2),0.758,0.971,0.777,9.609,4
19,( ( ( x_1 * x_1 ) * x_3 ) * x_3 ),x_1**2*x_3**2,0.797,1.027,0.812,2.872,7
19,log( ( x_1 * ( x_4 * x_2 ) ) ),log(x_1*x_2*x_4),0.652,0.806,0.656,10.501,6
19,( ( -0.005 - x_1 ) * x_1 ),-x_1*(x_1 + 0.005),0.807,1.042,0.816,1.98,5
20,( x_2 * x_2 ),x_2**2,0.856,0.768,0.69,1.087,3
20,log( ( ( x_5 * x_2 ) * ( x_4 * x_1 ) ) ),log(x_1*x_2*x_4*x_5),0.576,0.538,0.53,11.394,8
20,( ( x_3 * ( x_2 * x_2 ) ) * x_3 ),x_2**2*x_3**2,0.852,0.737,0.684,2.872,7
20,log( ( x_2 * ( x_4 * x_1 ) ) ),log(x_1*x_2*x_4),0.683,0.628,0.59,10.501,6
21,( x_3 * x_3 ),x_3**2,0.811,0.844,1.017,1.087,3
21,( ( cos( x_4 ) * cos( x_2 ) ) * cos( x_3 ) ),cos(x_2)*cos(x_3)*cos(x_4),0.487,0.484,0.594,18.6,8
21,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.76,0.766,0.926,9.609,4
21,log( ( x_2 * ( x_1 * x_3 ) ) ),log(x_1*x_2*x_3),0.656,0.669,0.809,10.501,6
21,( cos( x_1 ) * cos( ( x_2 * x_3 ) ) ),cos(x_1)*cos(x_2*x_3),0.623,0.62,0.756,14.551,7
21,( ( x_1 * ( x_1 * x_3 ) ) * x_3 ),x_1**2*x_3**2,0.803,0.801,0.99,2.872,7
21,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.641,0.659,0.812,13.658,5
21,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.76,0.766,0.926,9.609,4
22,( x_1 * x_1 ),x_1**2,0.815,0.892,0.907,1.087,3
22,( log( ( ( -0.722 / x_4 ) / ( x_2 * x_3 ) ) ) - ( x_1 * x_1 ) ),-x_1**2 + log(-0.722/(x_2*x_3*x_4)),0.512,0.52,0.55,13.179,12
22,cos( x_1 ),cos(x_1),0.812,0.89,0.908,8.716,2
22,log( ( ( x_3 * x_1 ) * x_2 ) ),log(x_1*x_2*x_3),0.658,0.69,0.77,10.501,6
22,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.763,0.818,0.847,9.609,4
22,( x_1 * ( x_1 + ( 0.002 * ( x_1 * x_5 ) ) ) ),x_1**2*(0.002*x_5 + 1),0.815,0.892,0.907,3.765,9
22,( x_1 * ( 0.002 + x_1 ) ),x_1*(x_1 + 0.002),0.815,0.892,0.907,1.98,5
23,( x_1 * x_1 ),x_1**2,0.806,0.928,0.945,1.087,3
23,( ( cos( x_4 ) + cos( x_5 ) ) + exp( cos( x_2 ) ) ),exp(cos(x_2)) + cos(x_4) + cos(x_5),0.516,0.548,0.579,27.121,9
23,log( ( x_2 * ( ( x_3 * x_1 ) * x_4 ) ) ),log(x_1*x_2*x_3*x_4),0.551,0.617,0.611,11.394,8
23,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.753,0.837,0.869,9.609,4
23,log( ( x_2 * ( x_1 * x_4 ) ) ),log(x_1*x_2*x_4),0.647,0.735,0.769,10.501,6
23,cos( x_1 ),cos(x_1),0.804,0.923,0.941,8.716,2
23,( x_1 * ( x_4 * ( x_1 * x_4 ) ) ),x_1**2*x_4**2,0.806,0.927,0.94,2.872,7
24,( x_1 * x_1 ),x_1**2,0.824,0.919,0.804,1.087,3
24,log( ( ( ( ( x_2 * x_3 ) * x_1 ) * x_5 ) * x_4 ) ),log(x_1*x_2*x_3*x_4*x_5),0.466,0.527,0.39,12.286,10
24,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.774,0.901,0.634,9.609,4
24,log( ( ( x_4 * x_1 ) * x_2 ) ),log(x_1*x_2*x_4),0.672,0.738,0.563,10.501,6
24,log( ( ( ( x_2 * x_1 ) * x_5 ) * x_4 ) ),log(x_1*x_2*x_4*x_5),0.567,0.647,0.49,11.394,8
24,( x_1 * ( x_1 - -0.043 ) ),x_1*(x_1 + 0.043),0.824,0.917,0.805,1.98,5
25,( x_2 * x_2 ),x_2**2,0.847,0.696,0.829,1.087,3
25,log( ( ( x_2 * x_4 ) * ( x_5 * x_1 ) ) ),log(x_1*x_2*x_4*x_5),0.579,0.455,0.591,11.394,8
25,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.794,0.609,0.771,9.609,4
25,( ( x_2 * x_1 ) * ( x_1 * x_2 ) ),x_1**2*x_2**2,0.838,0.672,0.838,2.872,7
25,log( ( ( x_5 * x_4 ) * x_2 ) ),log(x_2*x_4*x_5),0.684,0.553,0.7,10.501,6
26,( x_1 * x_1 ),x_1**2,0.821,0.966,0.78,1.087,3
26,( cos( x_2 ) * cos( ( x_1 * x_3 ) ) ),cos(x_2)*cos(x_1*x_3),0.633,0.685,0.571,14.551,7
26,log( ( x_2 * ( x_4 * x_1 ) ) ),log(x_1*x_2*x_4),0.662,0.735,0.646,10.501,6
26,( ( x_2 + ( x_1 * ( x_2 * x_1 ) ) ) * ( -0.467 * x_2 ) ),-0.467*x_2**2*(x_1**2 + 1),0.78,0.858,0.744,4.657,11
26,( ( x_2 * ( x_2 * x_1 ) ) * x_1 ),x_1**2*x_2**2,0.815,0.909,0.78,2.872,7
27,( x_2 * x_2 ),x_2**2,0.837,0.759,0.853,1.087,3
27,( cos( x_2 ) - ( ( x_5 * ( x_5 * cos( log( -2.92 ) ) ) ) - cos( x_1 ) ) ),-x_5**2*(0.478734478572228*cosh(pi) - 0.877959736563231*I*sinh(pi)) + cos(x_1) + cos(x_2),0.516,0.442,0.515,28.906,13
27,log( ( ( ( x_2 * x_3 ) * x_1 ) * x_4 ) ),log(x_1*x_2*x_3*x_4),0.569,0.537,0.544,11.394,8
27,log( ( ( x_2 * x_1 ) * x_4 ) ),log(x_1*x_2*x_4),0.672,0.64,0.664,10.501,6
27,( x_2 * ( ( x_2 * x_1 ) * x_1 ) ),x_1**2*x_2**2,0.832,0.721,0.835,2.872,7
27,log( ( ( ( x_3 * x_2 ) * x_1 ) * x_4 ) ),log(x_1*x_2*x_3*x_4),0.569,0.537,0.544,11.394,8
27,( ( ( x_2 * x_1 ) * x_1 ) * x_2 ),x_1**2*x_2**2,0.832,0.721,0.835,2.872,7
28,( x_2 * x_2 ),x_2**2,0.817,0.757,1.015,1.087,3
28,( cos( ( x_2 * x_3 ) ) + cos( x_1 ) ),cos(x_1) + cos(x_2*x_3),0.617,0.593,0.765,14.551,7
28,log( ( ( x_2 * x_3 ) * x_4 ) ),log(x_2*x_3*x_4),0.654,0.637,0.824,10.501,6
29,( x_3 * x_3 ),x_3**2,0.836,0.768,0.886,1.087,3
29,log( ( ( ( x_1 * x_3 ) * x_4 ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.569,0.425,0.653,11.394,8
29,log( ( x_3 * x_2 ) ),log(x_2*x_3),0.779,0.711,0.826,9.609,4
29,( ( ( x_4 * x_4 ) * x_3 ) * x_3 ),x_3**2*x_4**2,0.831,0.714,0.885,2.872,7
29,log( ( ( x_3 * x_4 ) * x_2 ) ),log(x_2*x_3*x_4),0.671,0.565,0.757,10.501,6
29,( ( ( x_3 * x_4 ) * x_3 ) * x_4 ),x_3**2*x_4**2,0.831,0.714,0.885,2.872,7
30,( x_2 * x_2 ),x_2**2,0.821,0.674,1.061,1.087,3
30,( ( ( x_1 + cos( ( x_5 * x_4 ) ) ) - exp( x_1 ) ) + cos( ( x_2 * x_2 ) ) ),x_1 - exp(x_1) + cos(x_2**2) + cos(x_4*x_5),0.553,0.467,0.72,21.277,14
30,log( ( ( x_2 * x_1 ) * x_4 ) ),log(x_1*x_2*x_4),0.647,0.611,0.895,10.501,6
30,( cos( x_2 ) + cos( ( x_4 * x_5 ) ) ),cos(x_2) + cos(x_4*x_5),0.617,0.509,0.834,14.551,7
30,( ( ( x_1 * ( x_2 * 0.025 ) ) * x_2 ) * x_1 ),0.025*x_1**2*x_2**2,0.816,0.656,1.031,3.765,9
30,( cos( ( x_1 * x_3 ) ) + cos( ( x_4 * ( x_5 * x_2 ) ) ) ),cos(x_1*x_3) + cos(x_2*x_4*x_5),0.585,0.472,0.76,16.336,11
30,( cos( ( x_1 * x_3 ) ) + cos( ( x_4 * x_2 ) ) ),cos(x_1*x_3) + cos(x_2*x_4),0.592,0.479,0.762,15.443,9
30,( x_2 * ( x_2 + 0.001 ) ),x_2*(x_2 + 0.001),0.821,0.674,1.061,1.98,5
30,( ( ( x_1 * x_2 ) * x_2 ) * x_1 ),x_1**2*x_2**2,0.816,0.656,1.031,2.872,7
31,( x_1 * x_1 ),x_1**2,0.829,0.832,0.855,1.087,3
31,( cos( x_1 ) * ( ( cos( x_2 ) / 4.88 ) * cos( x_3 ) ) ),0.204918032786885*cos(x_1)*cos(x_2)*cos(x_3),0.495,0.499,0.54,19.493,10
31,( x_1 * ( ( ( x_2 / x_1 ) * x_2 ) + x_1 ) ),x_1**2 + x_2**2,0.664,0.684,0.666,3.765,9
31,log( ( ( ( x_1 * x_3 ) * x_4 ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.56,0.534,0.619,11.394,8
31,log( ( ( x_1 * x_4 ) * x_2 ) ),log(x_1*x_2*x_4),0.663,0.647,0.725,10.501,6
31,( ( ( x_2 * x_1 ) * x_2 ) * x_1 ),x_1**2*x_2**2,0.82,0.828,0.824,2.872,7
31,( x_1 * ( 0.033 + x_1 ) ),x_1*(x_1 + 0.033),0.829,0.832,0.855,1.98,5
32,( x_3 * x_3 ),x_3**2,0.823,0.825,0.936,1.087,3
32,( cos( x_1 ) * cos( x_3 ) ),cos(x_1)*cos(x_3),0.651,0.646,0.742,13.658,5
32,cos( x_3 ),cos(x_3),0.819,0.823,0.935,8.716,2
32,log( ( x_4 * ( x_3 * x_1 ) ) ),log(x_1*x_3*x_4),0.654,0.718,0.787,10.501,6
32,( ( 0.004 + x_3 ) * x_3 ),x_3*(x_3 + 0.004),0.823,0.825,0.935,1.98,5
33,( x_1 * x_1 ),x_1**2,0.81,0.797,1.04,1.087,3
33,( ( exp( log( x_1 ) ) - cos( x_3 ) ) + exp( cos( cos( x_2 ) ) ) ),x_1 + exp(cos(cos(x_2))) - cos(x_3),0.501,0.501,0.629,39.692,11
33,log( ( x_1 * ( x_3 * x_4 ) ) ),log(x_1*x_3*x_4),0.642,0.709,0.891,10.501,6
33,( ( exp( log( x_2 ) ) - cos( x_3 ) ) + ( x_1 * x_1 ) ),x_1**2 + x_2 - cos(x_3),0.552,0.537,0.708,23.965,10
33,( cos( ( x_1 * x_4 ) ) + cos( x_3 ) ),cos(x_3) + cos(x_1*x_4),0.614,0.603,0.845,14.551,7
33,( x_1 * ( x_1 + ( ( x_3 * ( x_1 * ( x_3 * -0.482 ) ) ) * -0.382 ) ) ),x_1**2*(0.184124*x_3**2 + 1),0.779,0.765,1.009,5.55,13
33,( cos( x_1 ) + cos( x_3 ) ),cos(x_1) + cos(x_3),0.637,0.634,0.847,13.658,5
33,( x_3 * ( x_1 * ( x_1 * x_3 ) ) ),x_1**2*x_3**2,0.798,0.768,1.064,2.872,7
33,log( ( x_3 * ( x_1 * x_4 ) ) ),log(x_1*x_3*x_4),0.642,0.709,0.891,10.501,6
34,( x_1 * x_1 ),x_1**2,0.807,0.853,1.009,1.087,3
34,log( ( x_1 * ( x_5 * ( ( x_4 * x_2 ) * x_3 ) ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.457,0.456,0.533,12.286,10
34,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.751,0.814,0.903,9.609,4
34,log( ( ( x_4 * x_2 ) * x_3 ) ),log(x_2*x_3*x_4),0.649,0.69,0.81,10.501,6
34,log( ( x_4 * ( x_1 * ( x_2 * x_3 ) ) ) ),log(x_1*x_2*x_3*x_4),0.55,0.575,0.655,11.394,8
35,( x_1 * x_1 ),x_1**2,0.85,0.735,0.78,1.087,3
35,log( ( ( x_4 * ( x_1 * x_2 ) ) * x_3 ) ),log(x_1*x_2*x_3*x_4),0.57,0.507,0.573,11.394,8
35,cos( x_1 ),cos(x_1),0.847,0.735,0.78,8.716,2
35,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.79,0.7,0.715,9.609,4
35,log( ( x_4 * ( x_2 * x_3 ) ) ),log(x_2*x_3*x_4),0.678,0.599,0.675,10.501,6
36,( x_1 * x_1 ),x_1**2,0.847,0.742,0.797,1.087,3
36,log( ( ( ( x_4 * x_3 ) * x_1 ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.571,0.524,0.54,11.394,8
36,( x_1 * ( ( x_4 * x_4 ) * x_1 ) ),x_1**2*x_4**2,0.847,0.72,0.817,2.872,7
36,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.786,0.712,0.733,9.609,4
36,log( ( ( x_1 * x_4 ) * x_2 ) ),log(x_1*x_2*x_4),0.674,0.631,0.659,10.501,6
37,( x_2 * x_2 ),x_2**2,0.858,0.706,0.739,1.087,3
37,log( ( x_4 * ( ( x_1 * x_2 ) * x_3 ) ) ),log(x_1*x_2*x_3*x_4),0.572,0.54,0.524,11.394,8
37,( -0.762 * ( ( x_4 * ( x_4 * x_2 ) ) * x_2 ) ),-0.762*x_2**2*x_4**2,0.855,0.693,0.724,3.765,9
37,log( ( x_4 * ( x_1 * x_2 ) ) ),log(x_1*x_2*x_4),0.678,0.633,0.623,10.501,6
37,( x_2 * ( ( x_4 * x_4 ) * x_2 ) ),x_2**2*x_4**2,0.855,0.693,0.724,2.872,7
37,( ( x_2 * x_2 ) * 0.004 ),0.004*x_2**2,0.858,0.706,0.739,1.98,5
37,( x_4 * ( ( x_4 * x_2 ) * x_2 ) ),x_2**2*x_4**2,0.855,0.693,0.724,2.872,7
38,( x_2 * x_2 ),x_2**2,0.84,0.737,0.85,1.087,3
38,( cos( x_2 ) + ( cos( x_5 ) + cos( x_4 ) ) ),cos(x_2) + cos(x_4) + cos(x_5),0.5,0.459,0.492,18.6,8
38,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.785,0.668,0.779,9.609,4
38,( ( cos( ( x_2 * x_4 ) ) + cos( ( x_5 * x_1 ) ) ) * 0.935 ),0.935*cos(x_1*x_5) + 0.935*cos(x_2*x_4),0.601,0.52,0.594,16.336,11
38,log( ( x_4 * ( x_2 * x_3 ) ) ),log(x_2*x_3*x_4),0.677,0.586,0.689,10.501,6
38,( ( ( x_2 * x_1 ) * x_1 ) * x_2 ),x_1**2*x_2**2,0.834,0.718,0.825,2.872,7
38,( cos( x_2 ) * cos( ( x_5 * x_1 ) ) ),cos(x_2)*cos(x_1*x_5),0.634,0.551,0.665,14.551,7
38,( cos( ( x_2 * x_4 ) ) * cos( ( x_5 * x_1 ) ) ),cos(x_1*x_5)*cos(x_2*x_4),0.615,0.539,0.61,15.443,9
38,( ( 0.026 + x_2 ) * x_2 ),x_2*(x_2 + 0.026),0.84,0.736,0.85,1.98,5
39,( x_1 * x_1 ),x_1**2,0.858,0.78,0.673,1.087,3
39,log( ( ( ( x_5 * x_1 ) * x_4 ) * ( x_3 * x_2 ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.482,0.408,0.38,12.286,10
39,( ( x_1 + 0.033 ) * x_1 ),x_1*(x_1 + 0.033),0.858,0.78,0.674,1.98,5
39,log( ( ( x_2 * x_4 ) * x_3 ) ),log(x_2*x_3*x_4),0.69,0.63,0.547,10.501,6
39,log( ( ( x_1 * x_4 ) * ( x_3 * x_2 ) ) ),log(x_1*x_2*x_3*x_4),0.581,0.524,0.465,11.394,8
39,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.797,0.748,0.604,9.609,4
40,( x_2 * x_2 ),x_2**2,0.854,0.794,0.683,1.087,3
40,log( ( ( x_3 * x_5 ) * ( x_1 * x_2 ) ) ),log(x_1*x_2*x_3*x_5),0.595,0.514,0.483,11.394,8
40,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.79,0.732,0.676,9.609,4
40,( ( ( x_2 + ( x_2 * ( x_3 * x_3 ) ) ) + x_2 ) * x_2 ),x_2**2*(x_3**2 + 2),0.809,0.747,0.637,4.657,11
40,log( ( ( x_2 * x_5 ) * x_4 ) ),log(x_2*x_4*x_5),0.684,0.635,0.618,10.501,6
40,( x_2 * ( x_2 * ( x_3 * x_3 ) ) ),x_2**2*x_3**2,0.849,0.784,0.663,2.872,7
40,( x_2 * ( x_2 + ( x_3 * ( x_2 * x_3 ) ) ) ),x_2**2*(x_3**2 + 1),0.811,0.75,0.637,3.765,9
40,( x_2 * ( x_2 - -0.016 ) ),x_2*(x_2 + 0.016),0.854,0.794,0.683,1.98,5
41,( x_2 * x_2 ),x_2**2,0.844,0.718,0.838,1.087,3
41,( cos( x_4 ) * ( cos( x_2 ) * cos( x_5 ) ) ),cos(x_2)*cos(x_4)*cos(x_5),0.492,0.458,0.529,18.6,8
41,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.785,0.676,0.771,9.609,4
41,( cos( x_4 ) * cos( ( x_2 * x_1 ) ) ),cos(x_4)*cos(x_1*x_2),0.655,0.53,0.65,14.551,7
41,log( ( ( x_2 * x_4 ) * x_3 ) ),log(x_2*x_3*x_4),0.679,0.612,0.646,10.501,6
41,( x_5 * ( ( x_2 * x_2 ) * x_5 ) ),x_2**2*x_5**2,0.84,0.683,0.82,2.872,7
41,( cos( x_4 ) * cos( x_2 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,13.658,5
41,( cos( x_2 ) * cos( x_4 ) ),cos(x_2)*cos(x_4),0.665,0.575,0.706,13.658,5
41,log( ( ( x_4 * x_2 ) * x_3 ) ),log(x_2*x_3*x_4),0.679,0.612,0.646,10.501,6
42,( x_3 * x_3 ),x_3**2,0.842,0.925,0.686,1.087,3
42,log( ( ( x_3 * ( x_5 * ( x_4 * x_2 ) ) ) * x_1 ) ),log(x_1*x_2*x_3*x_4*x_5),0.469,0.469,0.42,12.286,10
42,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.78,0.8,0.691,9.609,4
42,( x_3 * ( x_1 * ( x_1 * x_3 ) ) ),x_1**2*x_3**2,0.83,0.904,0.675,2.872,7
42,log( ( ( x_4 * x_3 ) * x_2 ) ),log(x_2*x_3*x_4),0.672,0.698,0.623,10.501,6
42,log( ( ( x_4 * ( x_5 * x_3 ) ) * x_2 ) ),log(x_2*x_3*x_4*x_5),0.569,0.61,0.542,11.394,8
42,( ( x_1 * ( x_1 * x_3 ) ) * x_3 ),x_1**2*x_3**2,0.83,0.904,0.675,2.872,7
42,( x_3 * ( -0.089 - x_3 ) ),-x_3*(x_3 + 0.089),0.84,0.923,0.686,1.98,5
43,( x_1 * x_1 ),x_1**2,0.816,0.99,0.795,1.087,3
43,( ( cos( ( x_1 * x_5 ) ) * cos( x_4 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_1*x_5),0.463,0.543,0.455,19.493,10
43,( ( ( x_1 * ( x_3 * x_3 ) ) + x_1 ) * x_1 ),x_1**2*(x_3**2 + 1),0.77,0.932,0.753,3.765,9
43,log( ( x_4 * ( x_2 * x_1 ) ) ),log(x_1*x_2*x_4),0.65,0.855,0.625,10.501,6
43,( ( cos( x_5 ) * cos( x_4 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_4)*cos(x_5),0.485,0.563,0.48,18.6,8
43,( cos( ( x_1 * ( x_3 * x_4 ) ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_3*x_4),0.612,0.75,0.567,15.443,9
43,( cos( x_5 ) * cos( x_2 ) ),cos(x_2)*cos(x_5),0.647,0.808,0.633,13.658,5
43,( ( x_1 * ( x_3 * x_3 ) ) * x_1 ),x_1**2*x_3**2,0.807,0.972,0.787,2.872,7
43,( cos( ( x_1 * x_5 ) ) * cos( x_2 ) ),cos(x_2)*cos(x_1*x_5),0.619,0.755,0.583,14.551,7
43,( ( x_1 + 0.009 ) * x_1 ),x_1*(x_1 + 0.009),0.816,0.99,0.795,1.98,5
44,( x_2 * x_2 ),x_2**2,0.842,0.839,0.734,1.087,3
44,log( ( ( x_4 * x_3 ) * ( x_2 * x_1 ) ) ),log(x_1*x_2*x_3*x_4),0.579,0.49,0.509,11.394,8
44,( 0.296 * ( x_2 * ( x_2 + 0.013 ) ) ),0.296*x_2*(x_2 + 0.013),0.842,0.839,0.734,2.872,7
44,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.789,0.712,0.706,9.609,4
44,log( ( ( x_4 * x_3 ) * x_2 ) ),log(x_2*x_3*x_4),0.682,0.612,0.628,10.501,6
44,( ( x_2 + 0.013 ) * x_2 ),x_2*(x_2 + 0.013),0.842,0.839,0.734,1.98,5
45,( x_1 * x_1 ),x_1**2,0.836,0.787,0.844,1.087,3
45,log( ( x_2 * ( ( x_5 * x_1 ) * x_4 ) ) ),log(x_1*x_2*x_4*x_5),0.565,0.577,0.578,11.394,8
45,( ( ( x_4 - ( x_1 * x_1 ) ) - x_4 ) - ( x_5 * x_5 ) ),-x_1**2 - x_5**2,0.678,0.638,0.682,4.657,11
45,( ( ( x_2 - x_4 ) * x_4 ) - ( x_1 * x_1 ) ),-x_1**2 + x_4*(x_2 - x_4),0.799,0.765,0.795,3.765,9
45,( x_1 * ( ( x_2 * x_1 ) * x_2 ) ),x_1**2*x_2**2,0.826,0.777,0.827,2.872,7
45,( ( x_1 + 0.004 ) * x_1 ),x_1*(x_1 + 0.004),0.836,0.787,0.844,1.98,5
46,( x_2 * x_2 ),x_2**2,0.834,0.821,0.81,1.087,3
46,log( ( ( ( x_4 * x_3 ) / cos( x_1 ) ) * x_2 ) ),log(x_2*x_3*x_4/cos(x_1)),0.543,0.534,0.57,19.915,9
46,log( ( x_2 * x_3 ) ),log(x_2*x_3),0.774,0.763,0.819,9.609,4
46,log( ( ( x_2 * x_1 ) * x_3 ) ),log(x_1*x_2*x_3),0.668,0.644,0.741,10.501,6
46,( cos( ( x_4 * x_2 ) ) + cos( ( x_1 * x_5 ) ) ),cos(x_1*x_5) + cos(x_2*x_4),0.597,0.575,0.568,15.443,9
46,( ( ( x_2 * x_1 ) * x_1 ) * x_2 ),x_1**2*x_2**2,0.826,0.795,0.806,2.872,7
46,( log( ( x_3 * x_1 ) ) + ( x_2 * x_2 ) ),x_2**2 + log(x_1*x_3),0.627,0.594,0.678,11.394,8
46,( -0.003 * ( x_2 * x_2 ) ),-0.003*x_2**2,0.834,0.821,0.81,1.98,5
47,( x_1 * x_1 ),x_1**2,0.833,0.903,0.754,1.087,3
47,exp( ( ( cos( x_2 ) + cos( x_1 ) ) + sin( cos( ( x_3 * x_5 ) ) ) ) ),exp(sin(cos(x_3*x_5)) + cos(x_1) + cos(x_2)),0.399,0.475,0.38,36.535,12
47,log( ( x_1 * x_3 ) ),log(x_1*x_3),0.78,0.871,0.713,9.609,4
47,log( ( ( x_3 * ( x_4 * x_1 ) ) * x_2 ) ),log(x_1*x_2*x_3*x_4),0.569,0.589,0.494,11.394,8
47,( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ),cos(x_1) + cos(x_2) + cos(x_3),0.502,0.54,0.437,18.6,8
47,log( ( ( x_3 * x_1 ) * x_2 ) ),log(x_1*x_2*x_3),0.671,0.739,0.622,10.501,6
47,exp( ( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ) ),exp(cos(x_1) + cos(x_2) + cos(x_3)),0.447,0.505,0.406,27.121,9
47,( exp( ( ( cos( x_2 ) + cos( x_3 ) ) + cos( x_1 ) ) ) * 0.632 ),0.632*exp(cos(x_1) + cos(x_2) + cos(x_3)),0.447,0.505,0.406,28.014,11
47,( x_1 * ( ( x_2 * x_1 ) * x_2 ) ),x_1**2*x_2**2,0.827,0.881,0.715,2.872,7
47,( ( ( x_2 * x_1 ) * x_2 ) * x_1 ),x_1**2*x_2**2,0.827,0.881,0.715,2.872,7
47,( ( x_1 - -0.012 ) * x_1 ),x_1*(x_1 + 0.012),0.833,0.903,0.754,1.98,5
48,( x_1 * x_1 ),x_1**2,0.812,0.867,0.951,1.087,3
48,( exp( log( ( x_5 * ( x_1 + x_1 ) ) ) ) + log( ( x_4 * x_2 ) ) ),2*x_1*x_5 + log(x_2*x_4),0.526,0.556,0.656,24.857,12
48,( exp( log( ( x_5 * x_3 ) ) ) + log( ( x_4 * x_2 ) ) ),x_3*x_5 + log(x_2*x_4),0.578,0.603,0.725,23.965,10
48,( ( x_1 * x_1 ) + log( ( x_4 * x_2 ) ) ),x_1**2 + log(x_2*x_4),0.602,0.614,0.731,11.394,8
48,cos( x_1 ),cos(x_1),0.81,0.866,0.947,8.716,2
48,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.757,0.76,0.911,9.609,4
48,log( ( x_2 * ( x_3 * x_4 ) ) ),log(x_2*x_3*x_4),0.654,0.672,0.788,10.501,6
48,( 0.003 * ( ( x_1 * x_1 ) * 0.226 ) ),0.000678*x_1**2,0.812,0.867,0.951,2.872,7
48,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.757,0.76,0.911,9.609,4
48,( 0.003 * ( x_1 * x_1 ) ),0.003*x_1**2,0.812,0.867,0.951,1.98,5
49,( x_1 * x_1 ),x_1**2,0.82,0.878,0.877,1.087,3
49,( ( cos( ( x_3 * x_1 ) ) + cos( x_4 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_4) + cos(x_1*x_3),0.465,0.501,0.504,19.493,10
49,log( ( x_4 * x_2 ) ),log(x_2*x_4),0.767,0.794,0.8,9.609,4
49,log( ( x_4 * ( x_3 * x_1 ) ) ),log(x_1*x_3*x_4),0.665,0.692,0.719,10.501,6
49,( ( cos( x_5 ) + cos( x_4 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_4) + cos(x_5),0.483,0.557,0.528,18.6,8
49,( cos( ( ( x_1 * x_4 ) * x_5 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_1*x_4*x_5),0.61,0.67,0.679,15.443,9
49,( cos( ( x_1 * x_5 ) ) + cos( x_2 ) ),cos(x_2) + cos(x_1*x_5),0.617,0.677,0.682,14.551,7
49,( ( x_1 * x_1 ) * 0.008 ),0.008*x_1**2,0.82,0.878,0.877,1.98,5
50,( x_2 * x_2 ),x_2**2,0.842,0.793,0.774,1.087,3
50,log( ( ( x_3 * x_1 ) * ( x_5 * ( x_4 * x_2 ) ) ) ),log(x_1*x_2*x_3*x_4*x_5),0.466,0.464,0.454,12.286,10
50,log( ( x_2 * x_4 ) ),log(x_2*x_4),0.784,0.742,0.712,9.609,4
50,log( ( ( x_4 * x_1 ) * x_2 ) ),log(x_1*x_2*x_4),0.674,0.695,0.591,10.501,6
50,log( ( x_3 * ( x_2 * ( x_1 * x_4 ) ) ) ),log(x_1*x_2*x_3*x_4),0.568,0.589,0.498,11.394,8
